Visually Guided Balloon Popping with an Autonomous MAV at MBZIRC 2020

Visually guided control of micro aerial vehicles (MAV) demands for robust real-time perception, fast trajectory generation, and a capable flight platform. We present a fully autonomous MAV that is able to pop balloons, relying only on onboard sensing and computing. The system is evaluated with real robot experiments during the Mohamed Bin Zayed International Robotics Challenge (MBZIRC) 2020 where it showed its resilience and speed. In all three competition runs we were able to pop all five balloons in less than two minutes flight time with a single MAV.

==> data/run2/barometric.txt <==
Time Height
0 0.199048233032227
0 0.19876403808594
0.051802112 0.19878692626953
0.051802112 0.19833869934082
0.051802112 0.1982795715332
0.102129152 0.19812507629395
0.102129152 0.19814605712891
0.152521216 0.19840927124023
0.152521216 0.19836349487305
0.152521216 0.19823951721191
0.202958592 0.19838638305664
0.202958592 0.19852561950684
0.245196032 0.19845123291016
0.245196032 0.19848556518555
0.245196032 0.19847602844238
0.296353024 0.19826049804688
0.296353024 0.19851417541504
0.338773504 0.19862670898438
0.338773504 0.19851226806641
0.389244416 0.19882125854492
0.389244416 0.19887847900391
0.389244416 0.19884414672852
0.439646208 0.19863052368164
0.439646208 0.19846649169922
0.490025728 0.19847221374512
0.490025728 0.19832916259766
0.490025728 0.19860572814941
0.54046976 0.19831008911133
0.54046976 0.1984302520752
0.59087104 0.19827194213867
0.59087104 0.19820327758789
0.59087104 0.19807167053223
0.643129088 0.19798965454102
0.643129088 0.19812507629395
0.685666816 0.19803733825684
0.685666816 0.19807167053223
0.738977024 0.19834632873535
0.738977024 0.198291015625
0.738977024 0.19784660339355
0.779259648 0.19769592285156
0.779259648 0.19774932861328
0.830161152 0.19758338928223
0.830161152 0.19739646911621
0.830161152 0.19747276306152
0.880551424 0.19720764160156
0.880551424 0.19685478210449
0.930919424 0.19671936035156
0.930919424 0.19658012390137
0.930919424 0.19644470214844
0.975726592 0.19648857116699
0.975726592 0.19641799926758
1.016356864 0.19658966064453
1.02641152 0.19698829650879
1.076939008 0.19705123901367
1.076939008 0.19693870544434
1.076939008 0.19692535400391
1.11848704 0.19692153930664
1.11848704 0.1968147277832
1.170208256 0.19650382995605
1.170208256 0.19632835388184
1.170208256 0.19646377563477
1.220787712 0.19645805358887
1.220787712 0.19660873413086
1.271202048 0.1971809387207
1.271202048 0.19815368652344
1.271202048 0.199122619628906
1.321547008 0.199408721923828
1.321547008 0.199563217163086
1.361826048 0.199181747436523
1.361826048 0.19857711791992
1.422210048 0.19830436706543
1.422210048 0.19809265136719
1.422210048 0.19784469604492
1.462403584 0.19737548828125
1.462403584 0.19675369262695
1.512944384 0.19607467651367
1.512944384 0.19575233459473
1.512944384 0.19551010131836
1.563432704 0.19494934082031
1.563432704 0.19427795410156
1.614086656 0.19406623840332
1.614086656 0.19387550354004
1.614086656 0.19345207214355
1.66460672 0.19293518066406
1.66460672 0.19235916137695
1.71517952 0.1918327331543
1.71517952 0.19150276184082
1.71517952 0.19059295654297
1.75734016 0.1897937774658
1.75734016 0.1891986846924
1.797626624 0.1885368347168
1.797626624 0.1878730773926
1.849826048 0.187922668457
1.849826048 0.1877452850342
1.849826048 0.1869842529297
1.900178944 0.1861526489258
1.900178944 0.1858417510986
1.951081728 0.1853706359863
1.951081728 0.1840679168701
1.951081728 0.1830760955811
2.001378816 0.1819679260254
2.001378816 0.180770111084
2.051826688 0.1800701141357
2.051826688 0.1795017242432
2.051826688 0.1786930084229
2.104476928 0.1777355194092
2.104476928 0.1768390655518
2.144786688 0.1756603240967
2.144786688 0.1741706848145
2.197201408 0.1733867645264
2.197201408 0.173316192627
2.197201408 0.1733066558838
2.237546752 0.1727516174316
2.237546752 0.1725513458252
2.2894848 0.1722309112549
2.2894848 0.1726142883301
2.2894848 0.1733791351318
2.339797248 0.1737739562988
2.339797248 0.1741439819336
2.390146048 0.1745483398438
2.390146048 0.1743843078613
2.390146048 0.1741230010986
2.440535552 0.1735240936279
2.440535552 0.1730911254883
2.480883968 0.1727916717529
2.480883968 0.1724578857422
2.541514752 0.1723529815674
2.541514752 0.172074508667
2.541514752 0.1717483520508
2.582404352 0.1714984893799
2.582404352 0.1713287353516
2.632840448 0.1711627960205
2.632840448 0.1711112976074
2.632840448 0.1712753295898
2.683126528 0.1716091156006
2.683126528 0.1723052978516
2.733526528 0.1728031158447
2.733526528 0.1729537963867
2.733526528 0.1724941253662
2.784068608 0.1717235565186
2.784068608 0.1704933166504
2.834430464 0.1689807891846
2.834430464 0.1673042297363
2.834430464 0.1667720794678
2.87657472 0.1661273956299
2.87657472 0.1646701812744
2.916826112 0.1632873535156
2.916826112 0.1618492126465
2.967136512 0.1606533050537
2.967136512 0.1595184326172
2.967136512 0.1583740234375
3.017443584 0.1567718505859
3.017443584 0.1549007415771
3.069230848 0.1533920288086
3.069230848 0.1515056610107
3.069230848 0.14993019104
3.119564288 0.148802947998
3.119564288 0.1472503662109
3.169873408 0.1450569152832
3.169873408 0.1435653686523
3.169873408 0.1427165985107
3.221255424 0.142268371582
3.221255424 0.1427185058594
3.263221248 0.1438190460205
3.263221248 0.1453659057617
3.323658752 0.1482154846191
3.323658752 0.1515285491943
3.323658752 0.1549942016602
3.363943424 0.1583549499512
3.363943424 0.1623222351074
3.414368256 0.1670295715332
3.414368256 0.1730319976807
3.414368256 0.1803256988525
3.464752128 0.1877662658691
3.464752128 0.19578094482422
3.504986112 0.20396156311035
3.515042816 0.2118103027344
3.515042816 0.2204677581787
3.557708288 0.2292854309082
3.557708288 0.23857421875
3.59808 0.2480442047119
3.59808 0.2564575195312
3.658471424 0.2645294189453
3.658471424 0.2726184844971
3.658471424 0.2807151794434
3.698741248 0.2892677307129
3.698741248 0.297599029541
3.751002624 0.306271743774
3.751002624 0.314376068115
3.751002624 0.322222900391
3.801347072 0.330949020386
3.801347072 0.340121459961
3.851697152 0.349169921875
3.851697152 0.358529281616
3.851697152 0.36880607605
3.904002048 0.378663253784
3.904002048 0.388362121582
3.946390784 0.397629928589
3.946390784 0.406611633301
4.000390656 0.41520614624
4.000390656 0.423602294922
4.000390656 0.432065200806
4.0408064 0.440077972412
4.0408064 0.448191833496
4.091741696 0.455336761475
4.091741696 0.463650894165
4.091741696 0.473181915283
4.142040576 0.482552719116
4.142040576 0.491683197021
4.19248128 0.500615310669
4.19248128 0.5099193573
4.19248128 0.518586349487
4.242800384 0.52893371582
4.242800384 0.540208053589
4.293087232 0.551615905762
4.293087232 0.562335205078
4.293087232 0.572854232788
4.343432704 0.58286781311
4.343432704 0.59252281189
4.383628032 0.601252746582
4.383628032 0.61019821167
4.426448384 0.619288635254
4.426448384 0.629491043091
4.426448384 0.638743591309
4.479405312 0.646809768677
4.479405312 0.656247329712
4.529906176 0.666123580933
4.529906176 0.675812911987
4.529906176 0.684298706055
4.580240384 0.692990493774
4.580240384 0.701773834229
4.630579712 0.71215171814
4.630579712 0.720893096924
4.630579712 0.728486251831
4.681010688 0.737225723267
4.681010688 0.744929504395
4.721304064 0.751530838013
4.721304064 0.758788299561
4.78341888 0.765656661987
4.78341888 0.771241378784
4.78341888 0.777266693115
4.825367552 0.784997177124
4.825367552 0.792493057251
4.865644288 0.800406646729
4.865644288 0.807511520386
4.865644288 0.815734100342
4.919085568 0.822884750366
4.919085568 0.830441665649
4.969600512 0.837866973877
4.969600512 0.845179748535
4.969600512 0.851180267334
5.019974912 0.856568527222
5.019974912 0.863368225098
5.061713152 0.870680999756
5.061713152 0.877829742432
5.12410368 0.884843063354
5.12410368 0.891398620605
5.12410368 0.899249267578
5.156790784 0.906756591797
5.166858752 0.915799331665
5.207185152 0.923731994629
5.207185152 0.933442306519
5.207185152 0.941506576538
5.25753856 0.950045776367
5.25753856 0.958405685425
5.310966528 0.967009735107
5.310966528 0.974564743042
5.310966528 0.982066345215
5.361348608 0.992459487915
5.361348608 1.000115585327
5.411747584 1.008784484863
5.411747584 1.016410064697
5.411747584 1.024224472046
5.462127616 1.03171081543
5.462127616 1.040747833252
5.502545152 1.048424911499
5.502545152 1.057820510864
5.552894976 1.066216659546
5.552894976 1.0747215271
5.552894976 1.084061813354
5.603263488 1.09143371582
5.603263488 1.09847946167
5.653694208 1.107583236694
5.653694208 1.117882919312
5.653694208 1.126748275757
5.704070912 1.136210632324
5.704070912 1.141699981689
5.745832704 1.151286315918
5.745832704 1.159211349487
5.745832704 1.168866348267
5.797732352 1.180083465576
5.797732352 1.19116897583
5.83799808 1.20029373169
5.83799808 1.20922012329
5.888361984 1.21760482788
5.888361984 1.22550697327
5.888361984 1.23451728821
5.938722304 1.2444316864
5.938722304 1.25506896973
5.991166976 1.26309700012
5.991166976 1.27190513611
5.991166976 1.27961273193
6.041480448 1.29179496765
6.041480448 1.30573196411
6.093323776 1.31910247803
6.093323776 1.33302993774
6.093323776 1.34927482605
6.145919488 1.36096496582
6.145919488 1.37238235474
6.176126208 1.38482208252
6.176126208 1.39626426697
6.241344512 1.4089176178
6.241344512 1.4244682312
6.241344512 1.43929977417
6.283176192 1.45787734985
6.283176192 1.47594947815
6.333696768 1.49009437561
6.333696768 1.50691719055
6.333696768 1.52320022583
6.384064 1.53979606628
6.384064 1.55743522644
6.434452224 1.57253952026
6.434452224 1.58941955566
6.434452224 1.60642929077
6.474891776 1.61831588745
6.487331328 1.63209457397
6.517531136 1.6474067688
6.517531136 1.66078491211
6.577972224 1.67913551331
6.577972224 1.69700737
6.577972224 1.7124835968
6.618209792 1.72959632874
6.618209792 1.74860496521
6.66848256 1.76355285645
6.66848256 1.77804107666
6.66848256 1.79653282166
6.719135488 1.81093139648
6.719135488 1.82680244446
6.769464064 1.8433467865
6.769464064 1.8623249054
6.769464064 1.87614746094
6.819843328 1.88739700317
6.819843328 1.90434570312
6.860187648 1.91856307983
6.860187648 1.92994613647
6.860187648 1.94300193787
6.920628736 1.95779151917
6.920628736 1.97266693115
6.960890624 1.98509521484
6.960890624 1.99719734192
7.01310208 2.00958175659
7.01310208 2.02523918152
7.01310208 2.03818054199
7.063401984 2.04939956665
7.063401984 2.0625202179
7.113968384 2.0826789856
7.113968384 2.09922142029
7.113968384 2.11517829895
7.165092864 2.13168640137
7.165092864 2.14821739197
7.207363584 2.16430778503
7.207363584 2.17880554199
7.207363584 2.19513053894
7.260548352 2.21337814331
7.260548352 2.22976989746
7.300786432 2.24574012756
7.300786432 2.26268119812
7.35105024 2.27952690125
7.35105024 2.29949111938
7.35105024 2.31897087097
7.401470208 2.33603591919
7.401470208 2.35375900269
7.451764736 2.37345809937
7.451764736 2.38798065186
7.451764736 2.40380973816
7.502099968 2.42442817688
7.502099968 2.44109458923
7.552477696 2.45416946411
7.552477696 2.47024269104
7.552477696 2.49018783569
7.596730368 2.5099193573
7.596730368 2.5262386322
7.637809408 2.54727668762
7.637809408 2.56514854431
7.698439168 2.58501358032
7.698439168 2.60301513672
7.698439168 2.62384338379
7.738613504 2.64652938843
7.738613504 2.6679145813
7.788945152 2.69127960205
7.788945152 2.71217460632
7.788945152 2.73687858582
7.839264512 2.76451034546
7.839264512 2.78769989014
7.88969216 2.81135292053
7.88969216 2.83758468628
7.88969216 2.86418647766
7.941111552 2.89274711609
7.941111552 2.92080421448
7.983313408 2.94880599976
7.983313408 2.97192115784
8.043792128 2.99390335083
8.043792128 3.0184299469
8.043792128 3.04537124634
8.084141056 3.06970901489
8.084141056 3.09814186096
8.134451968 3.12456626892
8.134451968 3.14968032837
8.134451968 3.17360801697
8.184866304 3.20234794617
8.184866304 3.22758789062
8.225234688 3.25485534668
8.225234688 3.283152771
8.235379712 3.3118183136
8.277479424 3.3383972168
8.277479424 3.36718864441
8.327866112 3.39725418091
8.327866112 3.42206497192
8.327866112 3.45274276733
8.378215936 3.47963256836
8.378215936 3.50368423462
8.418876416 3.52759284973
8.418876416 3.55246086121
8.470794752 3.57465286255
8.470794752 3.59653205872
8.470794752 3.61891479492
8.521143808 3.6425239563
8.521143808 3.66493530273
8.571429376 3.68652267456
8.571429376 3.70773239136
8.571429376 3.7284538269
8.623112448 3.74846191406
8.623112448 3.76560707092
8.665392128 3.78490562439
8.665392128 3.79932518005
8.675811328 3.81389541626
8.716037632 3.8295375824
8.716037632 3.8429233551
8.75628544 3.85390777588
8.75628544 3.86609764099
8.81862912 3.87684936523
8.81862912 3.89040870667
8.81862912 3.90155525208
8.858941184 3.90851325989
8.858941184 3.91677017212
8.909280768 3.92739219666
8.909280768 3.93536300659
8.909280768 3.9454624176
8.95961088 3.95729942322
8.95961088 3.96279067993
9.013326336 3.97230453491
9.013326336 3.97987480164
9.013326336 3.98481674194
9.063766784 3.98821754456
9.063766784 3.99462242126
9.104106496 4.00182647705
9.104106496 4.00801963806
9.156515584 4.01099700928
9.156515584 4.0134059906
9.156515584 4.01733703613
9.198528768 4.01980895996
9.198528768 4.02224655151
9.248873728 4.02097816467
9.248873728 4.02110786438
9.248873728 4.02433319092
9.299172608 4.02620239258
9.299172608 4.02382011414
9.349621248 4.02459640503
9.349621248 4.02484054565
9.349621248 4.02910728455
9.399881472 4.02985115051
9.399881472 4.03357620239
9.440173312 4.03841133118
9.440173312 4.04208488464
9.502061824 4.04753799438
9.502061824 4.05353851318
9.502061824 4.05812759399
9.544197888 4.06134338379
9.544197888 4.06236190796
9.585596416 4.06326026917
9.585596416 4.06391067505
9.585596416 4.06068153381
9.636046336 4.0620967865
9.636046336 4.05903549194
9.689073408 4.05783958435
9.689073408 4.05642814636
9.689073408 4.05495567322
9.740672768 4.05239601135
9.740672768 4.04923744202
9.793072384 4.05151863098
9.793072384 4.05580635071
9.793072384 4.05884666443
9.843431424 4.06047744751
9.843431424 4.06248970032
9.883718656 4.06662864685
9.883718656 4.07025260925
9.945242624 4.06989212036
9.945242624 4.06957931519
9.945242624 4.07166023254
9.985670912 4.07154197693
9.985670912 4.07471199036
10.02612224 4.0759765625
10.02612224 4.07906455994
10.02612224 4.0792552948
10.077223936 4.07786102295
10.077223936 4.07932014465
10.129668096 4.08301467896
10.129668096 4.08713264465
10.129668096 4.09076805115
10.180940288 4.09162254333
10.180940288 4.09644050598
10.22134528 4.10433502197
10.22134528 4.10969085693
10.281721088 4.11641807556
10.281721088 4.12028236389
10.281721088 4.12516899109
10.321965056 4.12938804626
10.321965056 4.13389129639
10.372408064 4.13957710266
10.372408064 4.1413318634
10.372408064 4.14644165039
10.424698112 4.15165634155
10.424698112 4.15487976074
10.464942592 4.15592689514
10.474999808 4.16288299561
10.474999808 4.17204399109
10.525309184 4.18086547852
10.525309184 4.18527145386
10.565683968 4.18940086365
10.565683968 4.19336433411
10.616100352 4.19771881104
10.616100352 4.19765014648
10.616100352 4.19921798706
10.658039808 4.20266456604
10.658039808 4.20333213806
10.708399616 4.20490570068
10.708399616 4.21057624817
10.708399616 4.21448822021
10.758777856 4.2147895813
10.758777856 4.2129699707
10.80909824 4.21169776917
10.80909824 4.21317977905
10.80909824 4.21666641235
10.859478784 4.21657485962
10.859478784 4.21578140259
10.910756352 4.2174407959
10.910756352 4.22321243286
10.910756352 4.2262966156
10.961979904 4.22544212341
10.961979904 4.23258323669
11.00231424 4.23803062439
11.00231424 4.2414981842
11.052658688 4.24574203491
11.052658688 4.25319023132
11.052658688 4.26112670898
11.102946304 4.26471061707
11.102946304 4.27155036926
11.153357568 4.27857513428
11.153357568 4.28636856079
11.153357568 4.29903526306
11.203708928 4.31116600037
11.203708928 4.32026023865
11.254112256 4.3277256012
11.254112256 4.33695716858
11.254112256 4.34284896851
11.304442624 4.34881515503
11.304442624 4.3598777771
11.34469376 4.37211151123
11.34469376 4.38119621277
11.405124352 4.38975448608
11.405124352 4.40069313049
11.405124352 4.41298027039
11.44536832 4.41837234497
11.44536832 4.42355079651
11.497870336 4.42486686707
11.497870336 4.42819328308
11.497870336 4.43608779907
11.53818368 4.44355697632
11.53818368 4.4491645813
11.591169536 4.4565574646
11.591169536 4.46684570312
11.591169536 4.47892684937
11.64150016 4.48819084167
11.64150016 4.50298805237
11.68175104 4.5198223114
11.68175104 4.5291759491
11.744623616 4.53563232422
11.744623616 4.54336280823
11.744623616 4.5540802002
11.784967168 4.56850738525
11.784967168 4.5761882782
11.835294464 4.58574409485
11.835294464 4.59506912231
11.835294464 4.60375709534
11.87559424 4.61206169128
11.87559424 4.6208984375
11.926582528 4.63003463745
11.926582528 4.6383430481
11.926582528 4.64523429871
11.976896 4.65063781738
11.976896 4.65893096924
12.027207424 4.669789505
12.027207424 4.68218345642
12.027207424 4.69409675598
12.078349824 4.70634384155
12.078349824 4.71769638062
12.118669568 4.73011512756
12.118669568 4.73742980957
12.169594112 4.74363632202
12.169594112 4.74882049561
12.169594112 4.75477333069
12.222885888 4.76153297424
12.222885888 4.76608009338
12.273202176 4.77217407227
12.273202176 4.77616043091
12.273202176 4.78047485352
12.323712512 4.79307479858
12.323712512 4.8056728363
12.364107776 4.81794471741
12.364107776 4.82976837158
12.364107776 4.83893508911
12.416728576 4.84777374268
12.416728576 4.85692138672
12.4571008 4.86156196594
12.4571008 4.86649055481
12.508639488 4.87825126648
12.508639488 4.88774414062
12.508639488 4.8922416687
12.558944512 4.90307922363
12.558944512 4.91858024597
12.61151488 4.93077774048
12.61151488 4.94501228333
12.61151488 4.95731468201
12.662854912 4.96575279236
12.662854912 4.97397155762
12.713185024 4.98280067444
12.713185024 4.98403282166
12.713185024 4.98422355652
12.764004608 4.98511619568
12.764004608 4.98532791138
12.804629504 4.98638458252
12.804629504 4.98914833069
12.854920448 4.99714393616
12.865160704 5.0016834259
12.865160704 5.00394744873
12.905418752 5.0055973053
12.905418752 5.00877876282
12.947815424 5.01095504761
12.947815424 5.01266784668
12.947815424 5.01554222107
12.998188288 5.01904602051
12.998188288 5.02074546814
13.048572928 5.02114028931
13.048572928 5.0203125
13.048572928 5.02300758362
13.09993984 5.02698631287
13.09993984 5.02550811768
13.140278528 5.02675743103
13.140278528 5.02888031006
13.200537088 5.03155441284
13.200537088 5.03055877686
13.200537088 5.02892799377
13.240804352 5.03047485352
13.240804352 5.02897567749
13.292268288 5.0281955719
13.292268288 5.02794952393
13.292268288 5.02738304138
13.342507008 5.02801246643
13.342507008 5.02709693909
13.394259456 5.02429122925
13.394259456 5.01935310364
13.394259456 5.0195476532
13.444507904 5.01725692749
13.444507904 5.01419181824
13.484937984 5.01457901001
13.484937984 5.01186103821
13.484937984 5.01186485291
13.535169536 5.01593513489
13.535169536 5.01960105896
13.575977728 5.02309532166
13.586049792 5.01901931763
13.62742016 5.01712341309
13.62742016 5.01660461426
13.62742016 5.01624794006
13.679790848 5.01547927856
13.679790848 5.01490135193
13.730237184 5.01621551514
13.730237184 5.01851577759
13.730237184 5.01946754456
13.780823552 5.01730651855
13.780823552 5.01678962708
13.832246528 5.01711769104
13.832246528 5.01562232971
13.832246528 5.0119430542
13.882694144 5.01099319458
13.882694144 5.00899429321
13.923042048 5.00900192261
13.923042048 5.00769348145
13.974155776 5.0105430603
13.974155776 5.01196594238
13.974155776 5.01310462952
14.024653824 5.01750869751
14.024653824 5.02309150696
14.075275008 5.03044433594
14.075275008 5.03506011963
14.075275008 5.0392791748
14.1157376 5.04500312805
14.1157376 5.05165405273
14.166112512 5.05669898987
14.166112512 5.06089134216
14.166112512 5.06577224731
14.216436224 5.07121582031
14.216436224 5.07332344055
14.256708864 5.07504386902
14.256708864 5.07926864624
14.317108224 5.07865447998
14.317108224 5.08289260864
14.317108224 5.08645553589
14.359539968 5.090001297
14.359539968 5.0934841156
14.410151936 5.0925743103
14.410151936 5.09726066589
14.410151936 5.09816474915
14.46055936 5.10054893494
14.46055936 5.10060043335
14.51090944 5.10441513062
14.51090944 5.10625953674
14.51090944 5.11232681274
14.56129792 5.11655731201
14.56129792 5.12279815674
14.602407936 5.1289264679
14.602407936 5.13254089355
14.662844928 5.13616485596
14.662844928 5.14351005554
14.662844928 5.14843101501
14.703973376 5.15327377319
14.703973376 5.15684242249
14.755872256 5.15592880249
14.755872256 5.1508895874
14.755872256 5.15217132568
14.796122624 5.15135116577
14.796122624 5.1508228302
14.846447616 5.1522151947
14.846447616 5.15483589172
14.846447616 5.16139335632
14.897633024 5.15789909363
14.897633024 5.15736503601
14.940359424 5.16134757996
14.940359424 5.16171951294
15.000770048 5.16566581726
15.000770048 5.16853637695
15.000770048 5.16792793274
15.040984576 5.17148704529
15.040984576 5.17110176086
15.092870656 5.17154998779
15.092870656 5.17466278076
15.092870656 5.17920227051
15.144741376 5.18147392273
15.144741376 5.18018836975
15.189640704 5.18023796082
15.189640704 5.18003768921
15.189640704 5.18201179504
15.241781504 5.18391914368
15.241781504 5.18468017578
15.29387264 5.18767089844
15.29387264 5.19778938293
15.29387264 5.20040626526
15.344237056 5.20173950195
15.344237056 5.20354003906
15.385583104 5.20478553772
15.385583104 5.20083732605
15.439541248 5.19810409546
15.439541248 5.19621391296
15.439541248 5.19253845215
15.48107008 5.18838806152
15.48107008 5.18760986328
15.531415552 5.18643875122
15.531415552 5.17954368591
15.531415552 5.1753036499
15.581694464 5.17057151794
15.581694464 5.16340370178
15.634234368 5.16049499512
15.634234368 5.15399093628
15.634234368 5.14707489014
15.684793088 5.1460105896
15.684793088 5.14637298584
15.725088512 5.14433784485
15.725088512 5.13745994568
15.775525632 5.13177986145
15.775525632 5.12632865906
15.775525632 5.12008399963
15.818075904 5.11464996338
15.818075904 5.11226959229
15.868958208 5.10621757507
15.868958208 5.09849472046
15.868958208 5.09877319336
15.919296 5.09562034607
15.919296 5.09320373535
15.969568256 5.09177703857
15.969568256 5.0889465332
15.969568256 5.0907661438
16.02211328 5.09433479309
16.02211328 5.09282989502
16.062425088 5.0943977356
16.062425088 5.09332008362
16.122958848 5.0950920105
16.122958848 5.0939037323
16.122958848 5.09130210876
16.164830208 5.08888549805
16.164830208 5.08306236267
16.215112448 5.07912559509
16.215112448 5.07310600281
16.215112448 5.06787796021
16.265524224 5.06267662048
16.265524224 5.06150169373
16.315872512 5.0612537384
16.315872512 5.06114501953
16.315872512 5.06004066467
16.358744832 5.06023712158
16.358744832 5.05922622681
16.409045504 5.05636329651
16.409045504 5.05319900513
16.409045504 5.05521507263
16.459363584 5.05266685486
16.459363584 5.05248374939
16.49964288 5.05542869568
16.49964288 5.05424613953
16.549958912 5.0533744812
16.549958912 5.04766387939
16.549958912 5.04655952454
16.60078848 5.04072875977
16.60078848 5.03359336853
16.651124224 5.02870483398
16.651124224 5.02543945312
16.651124224 5.02125282288
16.703423488 5.02008171082
16.703423488 5.01790733337
16.753837056 5.01797981262
16.753837056 5.01853294373
16.753837056 5.01909561157
16.796161024 5.0179473877
16.796161024 5.01673812866
16.846491904 5.01492614746
16.846491904 5.00926132202
16.899457024 5.00165290833
16.899457024 4.99582595825
16.899457024 4.99119110107
16.939679488 4.98921508789
16.939679488 4.98786468506
16.989907968 4.98225517273
16.989907968 4.9743434906
16.989907968 4.95783729553
17.040243712 4.9483997345
17.040243712 4.94571418762
17.090612736 4.94352264404
17.090612736 4.94077224731
17.090612736 4.94041938782
17.141082624 4.94123191833
17.141082624 4.94214553833
17.182130176 4.94262809753
17.182130176 4.9456703186
17.242612736 4.94431610107
17.242612736 4.94607086182
17.242612736 4.94613380432
17.282831872 4.94884223938
17.282831872 4.94617195129
17.33324032 4.94367332458
17.33324032 4.94216651917
17.33324032 4.94086761475
17.38394112 4.93899269104
17.38394112 4.93457527161
17.424352256 4.92886657715
17.424352256 4.93418235779
17.424352256 4.94058532715
17.476414976 4.93966407776
17.476414976 4.93867607117
17.527229184 4.93454284668
17.527229184 4.93731803894
17.527229184 4.9421245575
17.579671808 4.94737358093
17.579671808 4.94799156189
17.62009344 4.94779510498
17.62009344 4.94945068359
17.670524928 4.95337791443
17.670524928 4.96144790649
17.670524928 4.97054405212
17.720868352 4.97420806885
17.720868352 4.98218841553
17.77117184 4.98971290588
17.77117184 4.99587936401
17.77117184 4.99962730408
17.821557248 5.00265808105
17.821557248 5.00959701538
17.873765632 5.01365966797
17.873765632 5.01584358215
17.873765632 5.01508827209
17.924112384 5.02017326355
17.924112384 5.02340049744
17.964631808 5.02381820679
17.964631808 5.02336044312
18.0189184 5.02301712036
18.0189184 5.02459449768
18.0189184 5.02984924316
18.060253952 5.03533668518
18.060253952 5.03968544006
18.110678528 5.03984184265
18.110678528 5.03856391907
18.110678528 5.03744049072
18.161009664 5.0365688324
18.161009664 5.03429145813
18.211321856 5.0291721344
18.211321856 5.02601356506
18.211321856 5.01746292114
18.26173184 5.00777931213
18.26173184 5.00288505554
18.30223616 4.99712486267
18.30223616 4.99141044617
18.363102208 4.99159736633
18.363102208 4.98916549683
18.363102208 4.98711891174
18.403381248 4.98608512878
18.403381248 4.98504562378
18.453687552 4.98433418274
18.453687552 4.98360939026
18.453687552 4.98007888794
18.504968704 4.97807807922
18.504968704 4.97641487122
18.547567104 4.9739238739
18.547567104 4.97250862122
18.547567104 4.96473999023
18.598001664 4.95689506531
18.598001664 4.95395965576
18.638299648 4.95034332275
18.638299648 4.94613571167
18.700713984 4.94348640442
18.700713984 4.94487304688
18.700713984 4.93847961426
18.740973824 4.93374938965
18.740973824 4.933751297
18.792566784 4.92393226624
18.792566784 4.92027397156
18.792566784 4.91684455872
18.842884608 4.91018218994
18.842884608 4.90467948914
18.89316608 4.90120620728
18.89316608 4.89622802734
18.89316608 4.8909828186
18.943543808 4.88821144104
18.943543808 4.88234825134
18.983837696 4.87427635193
18.983837696 4.87344665527
18.983837696 4.8691532135
19.037242624 4.86319465637
19.037242624 4.85905761719
19.079866624 4.85494918823
19.079866624 4.85257072449
19.131923968 4.84756965637
19.131923968 4.84789009094
19.131923968 4.84916038513
19.18230272 4.84796066284
19.18230272 4.84596748352
19.233545216 4.84654350281
19.233545216 4.84591789246
19.233545216 4.84181518555
19.274960896 4.83811302185
19.274960896 4.8360912323
19.328274432 4.83206863403
19.328274432 4.82582015991
19.328274432 4.82154006958
19.379130624 4.81704063416
19.379130624 4.81251068115
19.419379712 4.81288642883
19.419379712 4.81229515076
19.4798848 4.80849380493
19.4798848 4.80292243958
19.4798848 4.79596443176
19.521085952 4.79310150146
19.521085952 4.79078598022
19.571465728 4.78444595337
19.571465728 4.78207321167
19.571465728 4.78409690857
19.621827328 4.78469772339
19.621827328 4.7831413269
19.672237824 4.78435440063
19.672237824 4.7870552063
19.672237824 4.78832168579
19.715186688 4.78537483215
19.715186688 4.7860748291
19.758514176 4.78498573303
19.758514176 4.78033370972
19.821054976 4.78497047424
19.821054976 4.79004402161
19.821054976 4.79104347229
19.861410048 4.79217453003
19.861410048 4.7980758667
19.911930112 4.8005191803
19.911930112 4.79878540039
19.911930112 4.79549713135
19.96463104 4.7950012207
19.96463104 4.79879112244
20.007337984 4.8044178009
20.007337984 4.80807037354
20.007337984 4.81193084717
20.062048256 4.81829185486
20.062048256 4.82496185303
20.102314752 4.83212776184
20.102314752 4.84172172546
20.102314752 4.84839172363
20.16280576 4.85874290466
20.16280576 4.86857147217
20.205142016 4.88104171753
20.205142016 4.89039535522
20.246145024 4.90206260681
20.246145024 4.91383476257
20.246145024 4.92626113892
20.298265088 4.93517990112
20.298265088 4.94559402466
20.34876928 4.95447654724
20.34876928 4.96237869263
20.34876928 4.97239227295
20.399051008 4.98014373779
20.399051008 4.98881263733
20.449893632 4.99897499084
20.449893632 5.01073951721
20.449893632 5.02083892822
20.502373376 5.02844352722
20.502373376 5.03557319641
20.54272256 5.04128570557
20.54272256 5.04889602661
20.594313984 5.05743141174
20.594313984 5.06440086365
20.594313984 5.07131500244
20.635501824 5.0825302124
20.645510656 5.09002609253
20.685960704 5.09601135254
20.696016384 5.09998245239
20.696016384 5.10208244324
20.736272384 5.10068435669
20.736272384 5.10223503113
20.786727936 5.10477752686
20.786727936 5.10537834167
20.786727936 5.10391921997
20.836967424 5.10536117554
20.836967424 5.10343856812
20.877250048 5.10471458435
20.877250048 5.10570831299
20.937891584 5.10363883972
20.937891584 5.10187072754
20.937891584 5.09798927307
20.978116608 5.09050102234
20.978116608 5.08530921936
21.02855936 5.08281440735
21.02855936 5.08022994995
21.02855936 5.07612724304
21.080532224 5.07446022034
21.080532224 5.07342071533
21.131258112 5.07071418762
21.131258112 5.06759567261
21.131258112 5.06261558533
21.181601024 5.06322784424
21.181601024 5.06511993408
21.222563584 5.07171554565
21.222563584 5.07545585632
21.28295168 5.07544822693
21.28295168 5.07652397156
21.28295168 5.07784385681
21.323283456 5.08049507141
21.323283456 5.08391304016
21.373646336 5.08980674744
21.373646336 5.09599990845
21.373646336 5.10521812439
21.425044224 5.11489028931
21.425044224 5.12188262939
21.467779328 5.12748641968
21.467779328 5.13622779846
21.467779328 5.14166564941
21.51808768 5.14654083252
21.51808768 5.14881629944
21.560295168 5.15010757446
21.560295168 5.15218849182
21.621792512 5.1559173584
21.621792512 5.15405769348
21.621792512 5.15452690125
21.664596992 5.15116233826
21.664596992 5.15071220398
21.714940416 5.15129776001
21.714940416 5.15476531982
21.714940416 5.15532798767
21.765229312 5.15762252808
21.765229312 5.16268463135
21.815458048 5.16154403687
21.815458048 5.15760154724
21.815458048 5.15395088196
21.855712256 5.15219230652
21.865767936 5.14749069214
21.906042112 5.14254875183
21.906042112 5.14192504883
21.916555264 5.13592643738
21.958473984 5.13281555176
21.958473984 5.1345664978
22.00158464 5.13614578247
22.00158464 5.13886566162
22.052665856 5.13722343445
22.052665856 5.13635940552
22.052665856 5.13492126465
22.103017984 5.1284362793
22.103017984 5.12688369751
22.154467584 5.12769622803
22.154467584 5.12708587646
22.154467584 5.13065261841
22.20484352 5.12908096313
22.20484352 5.12276382446
22.245062656 5.11668128967
22.245062656 5.11112518311
22.255121408 5.10543365479
22.296462848 5.09969825745
22.296462848 5.08945007324
22.336727552 5.08306617737
22.336727552 5.07369346619
22.400279808 5.06978530884
22.400279808 5.06484146118
22.400279808 5.06158180237
22.440535552 5.05245513916
22.440535552 5.04606742859
22.490957312 5.0391494751
22.490957312 5.03171653748
22.490957312 5.02217979431
22.541290496 5.01751251221
22.541290496 5.01176948547
22.591624704 5.00252838135
22.591624704 4.99654884338
22.591624704 4.99202461243
22.641955584 4.98779792786
22.641955584 4.98320503235
22.683346944 4.98189468384
22.683346944 4.97989196777
22.736080384 4.97458763123
22.736080384 4.96930046082
22.736080384 4.96273918152
22.777837312 4.95867843628
22.777837312 4.95614356995
22.828163328 4.95438308716
22.828163328 4.95241088867
22.828163328 4.94674606323
22.878489088 4.94108505249
22.878489088 4.9356967926
22.928900352 4.93162078857
22.928900352 4.93019218445
22.928900352 4.93404121399
22.983182848 4.93773002625
22.983182848 4.94070930481
23.033494016 4.94039077759
23.033494016 4.93957824707
23.033494016 4.94098587036
23.083885824 4.94426078796
23.083885824 4.94424934387
23.124139008 4.94285507202
23.124139008 4.94130821228
23.174460416 4.94158287048
23.174460416 4.94194717407
23.174460416 4.94308204651
23.225403648 4.94223136902
23.225403648 4.94316215515
23.265860352 4.93935127258
23.265860352 4.93649787903
23.265860352 4.93720932007
23.316335616 4.93582267761
23.316335616 4.93152542114
23.366746368 4.92556304932
23.366746368 4.92056388855
23.366746368 4.91398353577
23.418979072 4.90719909668
23.418979072 4.89850730896
23.459308288 4.89526672363
23.459308288 4.8927280426
23.519746048 4.88456840515
23.519746048 4.87837142944
23.519746048 4.87609405518
23.561693184 4.87827033997
23.561693184 4.87562866211
23.612154624 4.86948699951
23.612154624 4.86686248779
23.612154624 4.86236305237
23.662519808 4.85940093994
23.662519808 4.85769958496
23.712953856 4.85470695496
23.712953856 4.84916229248
23.712953856 4.84452552795
23.763443712 4.84073944092
23.763443712 4.83484764099
23.80369152 4.82676811218
23.80369152 4.82002754211
23.865106432 4.8141166687
23.865106432 4.80642623901
23.865106432 4.80012626648
23.905410048 4.7938911438
23.905410048 4.78826255798
23.945712128 4.7812702179
23.945712128 4.77312774658
23.945712128 4.76545448303
23.99839488 4.76094741821
23.99839488 4.75547904968
24.048648192 4.74988479614
24.048648192 4.74385757446
24.048648192 4.73868484497
24.099126528 4.73502464294
24.099126528 4.73037834167
24.139370496 4.72635002136
24.139370496 4.72273750305
24.2027136 4.71883125305
24.2027136 4.71431655884
24.2027136 4.71379394531
24.244951808 4.71527404785
24.244951808 4.71618766785
24.287123712 4.71173400879
24.287123712 4.70407218933
24.287123712 4.69936676025
24.340788224 4.69721336365
24.340788224 4.69508285522
24.391062016 4.69202537537
24.391062016 4.68872184753
24.391062016 4.68286437988
24.441429248 4.68030471802
24.441429248 4.67960662842
24.491782656 4.67615623474
24.491782656 4.6700012207
24.491782656 4.66874427795
24.54213632 4.66801948547
24.54213632 4.66530532837
24.5824 4.6638004303
24.5824 4.65831298828
24.642838784 4.65770645142
24.642838784 4.65631217957
24.642838784 4.653125
24.68313344 4.65040512085
24.68313344 4.6501914978
24.733476352 4.64620323181
24.733476352 4.64092178345
24.733476352 4.63790817261
24.783872512 4.63245506287
24.783872512 4.62959976196
24.834195712 4.62935943604
24.834195712 4.6294834137
24.834195712 4.62999267578
24.88470784 4.62977714539
24.88470784 4.62910385132
24.925384448 4.62695808411
24.925384448 4.62888450623
24.978387456 4.63026161194
24.978387456 4.63135261536
24.978387456 4.63200874329
25.021071104 4.63054962158
25.021071104 4.63084907532
25.064730112 4.62998886108
25.07510016 4.63188095093
25.07510016 4.63456459045
25.115404544 4.63614578247
25.125429248 4.63963623047
25.165769472 4.64328308105
25.1758848 4.64495582581
25.1758848 4.64606018066
25.216139008 4.64755744934
25.216139008 4.64837760925
25.26656768 4.65106315613
25.26656768 4.65042800903
25.316935168 4.65106697083
25.316935168 4.64839286804
25.316935168 4.64903564453
25.357549568 4.65153427124
25.357549568 4.6539642334
25.411239424 4.65567321777
25.411239424 4.65854187012
25.411239424 4.65888137817
25.461602048 4.65939064026
25.461602048 4.66004486084
25.512946688 4.66050453186
25.512946688 4.66318054199
25.512946688 4.66736717224
25.555220992 4.67130584717
25.565280256 4.67504615784
25.607103488 4.67460174561
25.607103488 4.67412109375
25.607103488 4.6746723175
25.657412352 4.67769546509
25.657412352 4.67640419006
25.697844992 4.6764213562
25.697844992 4.67596359253
25.749457152 4.67547531128
25.749457152 4.67509765625
25.749457152 4.67463417053
25.799728384 4.67331809998
25.799728384 4.67246360779
25.850101504 4.67206878662
25.850101504 4.67299385071
25.850101504 4.67245597839
25.901146624 4.67132492065
25.901146624 4.66970367432
25.953048576 4.66567344666
25.953048576 4.66174240112
25.953048576 4.65959663391
25.996199424 4.65711326599
25.996199424 4.65543479919
26.037727488 4.65349502563
26.037727488 4.65057106018
26.098076928 4.64809532166
26.098076928 4.64588661194
26.098076928 4.64400405884
26.138305536 4.64493865967
26.138305536 4.64254493713
26.190080768 4.64173240662
26.190080768 4.64532394409
26.190080768 4.64478607178
26.24045824 4.6463634491
26.24045824 4.65270729065
26.290880512 4.65157623291
26.290880512 4.64866752625
26.290880512 4.64861030579
26.344001536 4.64659423828
26.344001536 4.64620132446
26.384279808 4.64621086121
26.384279808 4.64446563721
26.444736 4.63886184692
26.444736 4.63644523621
26.444736 4.63251609802
26.484999168 4.62670249939
26.484999168 4.62381477356
26.527941888 4.62723464966
26.527941888 4.63329811096
26.527941888 4.63620300293
26.58313728 4.6422454834
26.58313728 4.64871139526
26.625919232 4.65331954956
26.625919232 4.65830726624
26.625919232 4.66102523804
26.677134336 4.65840072632
26.677134336 4.65631980896
26.717426432 4.65667076111
26.717426432 4.65528411865
26.717426432 4.65496749878
26.777914112 4.65614814758
26.777914112 4.65808982849
26.818973184 4.65848846436
26.818973184 4.66096038818
26.869254912 4.6624671936
26.869254912 4.66739006042
26.869254912 4.67352409363
26.919686656 4.67908401489
26.919686656 4.68592948914
26.970067712 4.69659919739
26.970067712 4.7078125
26.970067712 4.71828956604
27.020374784 4.72671432495
27.020374784 4.73695297241
27.070760192 4.75144500732
27.070760192 4.76185913086
27.070760192 4.77454109192
27.121132032 4.78960151672
27.121132032 4.80094642639
27.161440768 4.81183357239
27.161440768 4.82467384338
27.211899904 4.84234542847
27.211899904 4.85355682373
27.211899904 4.86240119934
27.262268928 4.87297172546
27.262268928 4.88472099304
27.312685312 4.89342803955
27.312685312 4.9025718689
27.312685312 4.9078704834
27.36483072 4.91452903748
27.36483072 4.92490119934
27.4068096 4.93362922668
27.4068096 4.93779296875
27.4068096 4.94368858337
27.457958144 4.95067901611
27.457958144 4.95498199463
27.498228736 4.96233863831
27.498228736 4.96906394958
27.548633088 4.96951026917
27.548633088 4.96796340942
27.548633088 4.97090072632
27.600809984 4.97729797363
27.600809984 4.97913284302
27.651131648 4.98240585327
27.651131648 4.99111671448
27.651131648 4.99681587219
27.701500928 5.0007850647
27.701500928 5.00988502502
27.753245952 5.02059288025
27.753245952 5.02969284058
27.753245952 5.03706092834
27.803613952 5.04264564514
27.803613952 5.04649085999
27.843829248 5.05432624817
27.843829248 5.06448478699
27.894955008 5.07145423889
27.894955008 5.07855911255
27.905039104 5.08301467896
27.936747008 5.08417625427
27.936747008 5.08512802124
27.988643328 5.08164520264
27.988643328 5.08018798828
27.988643328 5.08557815552
28.038884608 5.08523864746
28.038884608 5.08339042664
28.090548224 5.08035392761
28.090548224 5.08403511047
28.090548224 5.09077949524
28.140881408 5.09364624023
28.140881408 5.09481735229
28.181111552 5.09805984497
28.181111552 5.10323638916
28.241532416 5.10368843079
28.241532416 5.10517616272
28.241532416 5.11013908386
28.281785344 5.1121837616
28.281785344 5.11517066956
28.332122368 5.11899871826
28.332122368 5.11965675354
28.332122368 5.12425346375
28.383577088 5.12330360413
28.383577088 5.11744041443
28.433868288 5.11055488586
28.433868288 5.10767478943
28.433868288 5.10430259705
28.484271104 5.10041542053
28.484271104 5.09886665344
28.52448768 5.0957233429
28.534537728 5.09672660828
28.534537728 5.10105438232
28.576460288 5.1051361084
28.576460288 5.109324646
28.617783808 5.11121673584
28.628730112 5.11219902039
28.671281152 5.11109848022
28.671281152 5.11247749329
28.671281152 5.11149902344
28.7216 5.11176795959
28.7216 5.1112701416
28.773960448 5.10725708008
28.773960448 5.10651512146
28.773960448 5.10254974365
28.824263168 5.09982032776
28.824263168 5.09337539673
28.874632448 5.09245223999
28.874632448 5.09495277405
28.874632448 5.09232254028
28.914941952 5.09281845093
28.914941952 5.09507865906
28.957411328 5.09262008667
28.957411328 5.08417816162
29.0178176 5.07973594666
29.0178176 5.07758636475
29.0178176 5.07167167664
29.060627968 5.06812400818
29.060627968 5.06150360107
29.110927104 5.04941291809
29.110927104 5.03857345581
29.110927104 5.0316783905
29.162148608 5.02050514221
29.162148608 5.01172180176
29.212592128 5.00121421814
29.212592128 4.99285049438
29.212592128 4.9823638916
29.262961664 4.97338409424
29.262961664 4.96704406738
29.303193088 4.96312065125
29.303193088 4.96224708557
29.363618048 4.95895881653
29.363618048 4.95736427307
29.363618048 4.95504302979
29.403853312 4.9527923584
29.403853312 4.9475605011
29.454276096 4.94689483643
29.454276096 4.94476242065
29.454276096 4.94336624146
29.496737792 4.94287605286
29.496737792 4.93679351807
29.547108352 4.93029708862
29.547108352 4.92707557678
29.547108352 4.93201370239
29.59955456 4.93760223389
29.59955456 4.94067878723
29.639866112 4.94259376526
29.639866112 4.94800491333
29.700254464 4.94705886841
29.700254464 4.95007820129
29.700254464 4.9550907135
29.740560384 4.96187133789
29.740560384 4.96754188538
29.7908736 4.96944541931
29.7908736 4.97161598206
29.7908736 4.97339553833
29.841909504 4.97186775208
29.841909504 4.96920890808
29.892890624 4.96773262024
29.892890624 4.96603126526
29.892890624 4.95923728943
29.94323968 4.95143241882
29.94323968 4.9461681366
29.993558784 4.9428150177
29.993558784 4.9401599884
29.993558784 4.94387168884
30.043930112 4.94405860901
30.043930112 4.94269676208
30.084061184 4.9428817749
30.084061184 4.94459648132
30.144460288 4.9458152771
30.144460288 4.9443447113
30.144460288 4.93921394348
30.1847552 4.93945617676
30.1847552 4.9412853241
30.23514368 4.94048423767
30.23514368 4.93736381531
30.23514368 4.93515319824
30.276143104 4.93041152954
30.276143104 4.92301101685
30.326519296 4.91623802185
30.326519296 4.91259689331
30.326519296 4.90912361145
30.376817152 4.90475769043
30.376817152 4.89750022888
30.417050624 4.89032096863
30.417050624 4.88605613708
30.480424704 4.88270683289
30.480424704 4.87600250244
30.480424704 4.8709651947
30.52068352 4.87196273804
30.52068352 4.87153167725
30.572567552 4.86603851318
30.572567552 4.8619720459
30.572567552 4.85728378296
30.62288384 4.85663528442
30.62288384 4.85222358704
30.664986112 4.84963912964
30.664986112 4.85271377563
30.664986112 4.85545654297
30.719689728 4.85549468994
30.719689728 4.85280532837
30.762332928 4.85698432922
30.762332928 4.85815162659
30.82436608 4.8578540802
30.82436608 4.856665802
30.82436608 4.85752983093
30.8646528 4.8550655365
30.8646528 4.8549949646
30.90498304 4.85786170959
30.915032576 4.86089439392
30.915032576 4.86549491882
30.955293696 4.87363357544
30.955293696 4.87851448059
31.005747712 4.87862510681
31.005747712 4.88124771118
31.005747712 4.88758583069
31.056095744 4.89366264343
31.056095744 4.89643211365
31.106435584 4.89807815552
31.106435584 4.89944953918
31.11927552 4.90075035095
31.160242432 4.89797134399
31.160242432 4.9027053833
31.200622848 4.90776367188
31.200622848 4.91162414551
31.251007232 4.91675300598
31.251007232 4.916381073
31.251007232 4.91708106995
31.301366528 4.92128105164
31.301366528 4.92915267944
31.351695104 4.93385429382
31.351695104 4.93632049561
31.351695104 4.93509597778
31.402086912 4.93287391663
31.402086912 4.9331161499
31.452418048 4.93216629028
31.452418048 4.93327255249
31.452418048 4.93225402832
31.502710528 4.93385620117
31.502710528 4.93279571533
31.543015424 4.92712135315
31.543015424 4.92829246521
31.595766784 4.92744560242
31.595766784 4.92682571411
31.595766784 4.92622680664
31.638235392 4.92498703003
31.638235392 4.92124862671
31.693099008 4.91298789978
31.693099008 4.90530128479
31.693099008 4.90238876343
31.743435008 4.90048904419
31.743435008 4.89846916199
31.79381248 4.89927787781
31.79381248 4.89671440125
31.79381248 4.89526481628
31.836143616 4.89801330566
31.836143616 4.90268821716
31.876381952 4.90876312256
31.876381952 4.90664024353
31.938450688 4.90713806152
31.938450688 4.91245002747
31.938450688 4.91784210205
31.981212928 4.92031593323
31.981212928 4.92241020203
32.031537152 4.9230014801
32.031537152 4.92402954102
32.031537152 4.92363090515
32.083789824 4.92340202332
32.083789824 4.92058486938
32.134135808 4.91375274658
32.134135808 4.90927238464
32.134135808 4.90399093628
32.174425088 4.90214653015
32.174425088 4.89823074341
32.227677952 4.89340133667
32.227677952 4.88729019165
32.227677952 4.88159866333
32.288150784 4.88194198608
32.288150784 4.87965316772
32.318347776 4.8766910553
32.318347776 4.87394447327
32.368702208 4.87072868347
32.368702208 4.8660118103
32.368702208 4.86141319275
32.419972352 4.85538597107
32.419972352 4.85144538879
32.472881408 4.84841461182
32.472881408 4.84004516602
32.472881408 4.83564682007
32.523597824 4.83246536255
32.523597824 4.83100814819
32.573921024 4.82749671936
32.573921024 4.82624359131
32.573921024 4.82037849426
32.624197632 4.81120796204
32.624197632 4.80073280334
32.664486144 4.79483146667
32.664486144 4.78708953857
32.714838784 4.77820701599
32.714838784 4.77487297058
32.714838784 4.7721244812
32.755414528 4.76881904602
32.755414528 4.76514930725
32.815986688 4.75862998962
32.815986688 4.74846191406
32.815986688 4.74200363159
32.856262912 4.73534507751
32.856262912 4.72909660339
32.907002624 4.72437782288
32.907002624 4.71842308044
32.917090048 4.71758384705
32.957384192 4.71667976379
32.957384192 4.7140838623
32.997651712 4.70761795044
32.997651712 4.70277137756
33.060027392 4.69893951416
33.060027392 4.69446868896
33.060027392 4.68570632935
33.102211328 4.67845649719
33.102211328 4.67052764893
33.15256064 4.66295928955
33.15256064 4.65258331299
33.15256064 4.64278335571
33.202918144 4.63210792542
33.202918144 4.62597198486
33.253306368 4.62294120789
33.253306368 4.61598510742
33.253306368 4.6118270874
33.304183552 4.60744018555
33.304183552 4.60464019775
33.344476672 4.60038299561
33.344476672 4.59637947083
33.394838016 4.59293479919
33.394838016 4.58584136963
33.394838016 4.58236618042
33.446775808 4.57659072876
33.446775808 4.5653717041
33.487010048 4.56021995544
33.487010048 4.5577747345
33.487010048 4.55475349426
33.537302528 4.55388183594
33.537302528 4.55008049011
33.588486912 4.54833526611
33.588486912 4.5480052948
33.588486912 4.54727096558
33.638821376 4.54452819824
33.638821376 4.54561729431
33.689150464 4.54853172302
33.689150464 4.5481464386
33.689150464 4.54983062744
33.740486912 4.55137367249
33.740486912 4.55778427124
33.782294528 4.56074256897
33.782294528 4.56434745789
33.832897536 4.56842536926
33.832897536 4.57240982056
33.832897536 4.57567329407
33.883156224 4.57754249573
33.883156224 4.57934684753
33.924755712 4.58234710693
33.924755712 4.58805770874
33.924755712 4.59355278015
33.977311488 4.59902496338
33.977311488 4.6031085968
34.027775232 4.60913200378
34.027775232 4.6165763855
34.027775232 4.61923332214
34.078132224 4.623828125
34.078132224 4.63016242981
34.1184128 4.63572044373
34.1184128 4.64055747986
34.170490112 4.64303321838
34.170490112 4.64790840149
34.170490112 4.65568084717
34.220886016 4.66055793762
34.220886016 4.66271705627
34.27114496 4.66488380432
34.27114496 4.66850395203
34.27114496 4.67357940674
34.321496576 4.67630691528
34.321496576 4.67750663757
34.371868928 4.67743034363
34.371868928 4.67818946838
34.371868928 4.68070907593
34.422211584 4.68305511475
34.422211584 4.68888015747
34.462494208 4.69723625183
34.462494208 4.70504493713
34.522898944 4.71033592224
34.522898944 4.71284599304
34.522898944 4.71617431641
34.563369728 4.72092933655
34.563369728 4.7267829895
34.613700096 4.73346443176
34.613700096 4.73772735596
34.613700096 4.73987503052
34.664049408 4.74264831543
34.664049408 4.74665374756
34.704824832 4.74786300659
34.704824832 4.74738998413
34.714925312 4.75051040649
34.755189248 4.75158805847
34.755189248 4.75285644531
34.797997568 4.75464935303
34.797997568 4.75718803406
34.858702848 4.75948638916
34.858702848 4.76381797791
34.858702848 4.76855010986
34.898950912 4.77395935059
34.898950912 4.77688903809
34.949276672 4.78144760132
34.949276672 4.78347129822
34.949276672 4.7809803009
34.999589632 4.77869148254
34.999589632 4.77899475098
35.051090432 4.78045768738
35.051090432 4.77592773438
35.051090432 4.77491874695
35.101431552 4.76922149658
35.101431552 4.76576728821
35.152058112 4.76241607666
35.152058112 4.7600605011
35.152058112 4.75545425415
35.203032832 4.75521583557
35.203032832 4.75298995972
35.235641856 4.75333137512
35.235641856 4.75248832703
35.288875008 4.75076408386
35.288875008 4.74999351501
35.288875008 4.7475063324
35.339286016 4.74240226746
35.339286016 4.73853416443
35.389565952 4.73597831726
35.389565952 4.73306388855
35.389565952 4.73182411194
35.439949568 4.7299911499
35.439949568 4.73363800049
35.490383104 4.74077148438
35.490383104 4.74269218445
35.490383104 4.747996521
35.5408 4.75095672607
35.5408 4.75457878113
35.583308288 4.75755233765
35.583308288 4.7619354248
35.635262208 4.76241416931
35.635262208 4.760962677
35.635262208 4.76495285034
35.675531776 4.76885910034
35.685799936 4.77537841797
35.726092288 4.78394813538
35.726092288 4.78868789673
35.726092288 4.79699440002
35.776442112 4.8033000946
35.776442112 4.81199188232
35.826850048 4.82471389771
35.826850048 4.83407516479
35.826850048 4.84645767212
35.877162496 4.85274429321
35.877162496 4.86142845154
35.91868672 4.87010688782
35.91868672 4.87692947388
35.980519424 4.88791389465
35.980519424 4.89962120056
35.980519424 4.90790863037
36.020781312 4.91249198914
36.020781312 4.92044181824
36.072472576 4.92981452942
36.072472576 4.93502731323
36.072472576 4.93823356628
36.122841344 4.94321365356
36.122841344 4.9503528595
36.173291008 4.95546646118
36.173291008 4.95752067566
36.173291008 4.96089859009
36.22381056 4.96714706421
36.22381056 4.96968383789
36.2641024 4.97218055725
36.2641024 4.96922416687
36.314506752 4.96981925964
36.324604928 4.96741409302
36.324604928 4.96418685913
36.354837504 4.96086044312
36.366921472 4.95741004944
36.407139584 4.95796890259
36.407139584 4.95802612305
36.407139584 4.95839424133
36.457429248 4.95906944275
36.457429248 4.96080131531
36.507827968 4.96043319702
36.507827968 4.9578830719
36.507827968 4.9530670166
36.558339584 4.9456035614
36.558339584 4.93797798157
36.610981376 4.93183631897
36.610981376 4.92850799561
36.610981376 4.92088050842
36.663571968 4.91682357788
36.663571968 4.91525764465
36.703877888 4.90926094055
36.703877888 4.90211982727
36.754637568 4.89692420959
36.754637568 4.88935203552
36.754637568 4.88098640442
36.805558784 4.87623329163
36.805558784 4.87154312134
36.845876736 4.86774749756
36.845876736 4.85579223633
36.845876736 4.84953613281
36.897912832 4.84533233643
36.897912832 4.84050865173
36.94828288 4.83905334473
36.94828288 4.83568305969
36.94828288 4.83146781921
36.999792384 4.83105392456
36.999792384 4.82553787231
37.04013056 4.8179561615
37.04013056 4.81429595947
37.100812544 4.81227226257
37.100812544 4.81020851135
37.100812544 4.80829925537
37.142849536 4.80557556152
37.142849536 4.8028137207
37.193122816 4.79833526611
37.193122816 4.79739494324
37.193122816 4.79750556946
37.2434304 4.79895515442
37.2434304 4.8026096344
37.293735936 4.8051940918
37.293735936 4.80689735413
37.293735936 4.80863304138
37.344096512 4.8099281311
37.344096512 4.81692810059
37.38438144 4.82689590454
37.38438144 4.83644981384
37.434698752 4.84175605774
37.434698752 4.84456176758
37.4447872 4.84901542664
37.485064448 4.85517807007
37.485064448 4.8577835083
37.5354112 4.86059684753
37.5354112 4.86586112976
37.5354112 4.87339324951
37.575703552 4.88241119385
37.575703552 4.8912689209
37.626060032 4.90057678223
37.626060032 4.91258735657
37.626060032 4.92487831116
37.676965376 4.93983573914
37.676965376 4.95113105774
37.728399104 4.96396942139
37.728399104 4.97427482605
37.728399104 4.98213310242
37.778737152 4.99215812683
37.778737152 5.00352973938
37.818961152 5.013829422
37.818961152 5.0224773407
37.869431808 5.02975196838
37.869431808 5.03563995361
37.869431808 5.04233665466
37.91978496 5.05383987427
37.91978496 5.0614692688
37.97006848 5.0705329895
37.97006848 5.08086509705
37.97006848 5.08965797424
38.020425728 5.10347480774
38.020425728 5.1126625061
38.070870784 5.1243106842
38.070870784 5.13384933472
38.070870784 5.14546699524
38.121273088 5.15790290833
38.121273088 5.17052574158
38.16153856 5.18461532593
38.16153856 5.19485588074
38.221901312 5.20986862183
38.221901312 5.21844406128
38.221901312 5.23393363953
38.262129408 5.24239654541
38.262129408 5.25339622498
38.313657088 5.26198120117
38.313657088 5.27146644592
38.313657088 5.28284568787
38.363960832 5.2958366394
38.363960832 5.31157035828
38.414294784 5.32309455872
38.414294784 5.33383674622
38.414294784 5.34283943176
38.454772736 5.3496181488
38.464841728 5.35315818787
38.495929088 5.36178703308
38.507024896 5.3698551178
38.558980864 5.37640686035
38.558980864 5.38391418457
38.558980864 5.39159698486
38.599245568 5.40372200012
38.599245568 5.41179008484
38.650884352 5.42080612183
38.650884352 5.42758674622
38.650884352 5.43010635376
38.701246208 5.43126602173
38.701246208 5.43126602173
38.751565568 5.43529624939
38.751565568 5.44199676514
38.751565568 5.44966621399
38.801964032 5.45377082825
38.801964032 5.46319122314
38.843560704 5.46511764526
38.843560704 5.46485443115
38.894918656 5.4656211853
38.894918656 5.46448249817
38.894918656 5.46807403564
38.937082368 5.47227592468
38.937082368 5.47286911011
38.987511296 5.4795124054
38.987511296 5.48531455994
38.987511296 5.48766441345
39.039657984 5.49514122009
39.039657984 5.50532836914
39.090083328 5.51286430359
39.090083328 5.51470298767
39.090083328 5.51378173828
39.141925376 5.5138923645
39.141925376 5.51534576416
39.192259584 5.51071090698
39.192259584 5.50576515198
39.192259584 5.50276870728
39.243743488 5.49592704773
39.243743488 5.49002571106
39.275558912 5.48810691833
39.285616384 5.48485679626
39.335904256 5.48110313416
39.335904256 5.48061676025
39.335904256 5.47640724182
39.37617152 5.46943588257
39.37617152 5.46372528076
39.426454272 5.4575378418
39.426454272 5.45783538818
39.426454272 5.4529258728
39.486790912 5.4499294281
39.486790912 5.45038719177
39.52708096 5.44948120117
39.52708096 5.44820899963
39.52708096 5.44600028992
39.5785984 5.44580001831
39.5785984 5.44694252014
39.618871808 5.44953651428
39.618871808 5.45101661682
39.680937728 5.45196456909
39.680937728 5.45147819519
39.680937728 5.44975776672
39.722633984 5.44975967407
39.722633984 5.44802207947
39.772899584 5.45045967102
39.772899584 5.45324249268
39.772899584 5.45030708313
39.823233024 5.45150299072
39.823233024 5.44894332886
39.873647104 5.45154495239
39.873647104 5.45284004211
39.873647104 5.4536277771
39.924537088 5.45319290161
39.924537088 5.45511741638
39.964823808 5.46086044312
39.964823808 5.4631893158
40.015168768 5.46281547546
40.015168768 5.45991630554
40.015168768 5.45979614258
40.057270784 5.46100349426
40.057270784 5.46041221619
40.107604224 5.46539230347
40.107604224 5.47138519287
40.107604224 5.47277183533
40.157997056 5.47449607849
40.157997056 5.47653884888
40.208323328 5.47940368652
40.208323328 5.4815952301
40.208323328 5.4803401947
40.260127488 5.47691459656
40.260127488 5.47784729004
40.310464512 5.47700424194
40.310464512 5.48055000305
40.310464512 5.48436279297
40.360980992 5.48642845154
40.360980992 5.48831863403
40.401216 5.49437446594
40.401216 5.4970199585
40.451534336 5.49948806763
40.451534336 5.50049324036
40.451534336 5.49837608337
40.502519808 5.49745674133
40.502519808 5.4991733551
40.554649344 5.50010032654
40.554649344 5.49833221436
40.554649344 5.49807662964
40.595867904 5.50076217651
40.595867904 5.49867172241
40.646201088 5.50374717712
40.646201088 5.50526733398
40.646201088 5.50548477173
40.696659712 5.5041267395
40.696659712 5.50227279663
40.736985344 5.50014801025
40.736985344 5.49768180847
40.787309568 5.49500579834
40.787309568 5.49342651367
40.787309568 5.49025650024
40.837688832 5.48108024597
40.837688832 5.47563858032
40.889643008 5.47256774902
40.889643008 5.4696762085
40.889643008 5.46920890808
40.940007424 5.46671028137
40.940007424 5.46206016541
40.990318848 5.46060676575
40.990318848 5.4593421936
40.990318848 5.4589263916
41.040725248 5.4592124939
41.040725248 5.46329612732
41.081018112 5.46969146729
41.081018112 5.47617073059
41.141476352 5.47688217163
41.141476352 5.47360534668
41.141476352 5.46688957214
41.181782528 5.46783561707
41.181782528 5.46235961914
41.234113536 5.4581577301
41.234113536 5.45295257568
41.234113536 5.44934577942
41.284467712 5.44475669861
41.284467712 5.44824714661
41.324777728 5.44822044373
41.324777728 5.44437332153
41.324777728 5.43840522766
41.379213568 5.43249816895
41.379213568 5.42443199158
41.419482112 5.41516036987
41.419482112 5.41097564697
41.479919616 5.40853233337
41.479919616 5.4070350647
41.479919616 5.4047958374
41.520122368 5.39980621338
41.520122368 5.3977596283
41.570572288 5.39775009155
41.570572288 5.40311927795
41.570572288 5.40104217529
41.621032448 5.39755172729
41.621032448 5.39334602356
41.671541504 5.39334602356
41.671541504 5.39586753845
41.671541504 5.39589424133
41.721942272 5.39700050354
41.721942272 5.39654464722
41.77225216 5.39109535217
41.77225216 5.38927764893
41.77225216 5.38751716614
41.822583296 5.39095230103
41.822583296 5.3928024292
41.864221184 5.39848251343
41.864221184 5.40003700256
41.914530816 5.39913864136
41.914530816 5.39632148743
41.914530816 5.3927986145
41.954893824 5.390574646
41.965416448 5.39018363953
42.005705728 5.38931007385
42.005705728 5.38649673462
42.005705728 5.38542289734
42.056065536 5.3821269989
42.056065536 5.37974281311
42.106874624 5.37546844482
42.106874624 5.37173194885
42.106874624 5.36716384888
42.157182208 5.36516494751
42.157182208 5.36023826599
42.199277312 5.35477180481
42.199277312 5.34918327332
42.249667584 5.34183616638
42.249667584 5.33399124146
42.249667584 5.32559890747
42.301721088 5.32027931213
42.301721088 5.31120414734
42.352918016 5.30091590881
42.352918016 5.29029960632
42.352918016 5.28140563965
42.403285248 5.280286026
42.403285248 5.28245658875
42.453649152 5.28437156677
42.453649152 5.28238983154
42.453649152 5.27961463928
42.504007424 5.27270431519
42.504007424 5.26195068359
42.544274432 5.25277442932
42.544274432 5.24567146301
42.594620672 5.24099655151
42.594620672 5.23604316711
42.594620672 5.23396034241
42.636841984 5.22898025513
42.636841984 5.22341461182
42.687212288 5.21301574707
42.687212288 5.20426673889
42.687212288 5.19362754822
42.739049984 5.18618125916
42.739049984 5.17904014587
42.789369088 5.17216033936
42.789369088 5.16988487244
42.789369088 5.16873092651
42.839726848 5.16144866943
42.839726848 5.15812606812
42.88190208 5.15593643188
42.88190208 5.15123672485
42.942294784 5.14752311707
42.942294784 5.1451789856
42.942294784 5.14181442261
42.982561024 5.13874740601
42.982561024 5.13426513672
43.032886528 5.12361450195
43.032886528 5.11564559937
43.032886528 5.10877532959
43.0832384 5.10347290039
43.0832384 5.09834022522
43.133564928 5.09445114136
43.133564928 5.09185333252
43.133564928 5.08733291626
43.175811584 5.0820514679
43.175811584 5.076745224
43.227635712 5.07008285522
43.227635712 5.06498641968
43.227635712 5.06094093323
43.278028288 5.05753250122
43.278028288 5.05136604309
43.318291968 5.04639358521
43.318291968 5.04213066101
43.368705024 5.03576583862
43.368705024 5.02992553711
43.368705024 5.02220077515
43.419068416 5.0194026947
43.419068416 5.01277084351
43.469484544 5.01079292297
43.469484544 5.00837249756
43.469484544 5.01114578247
43.521242112 5.00886268616
43.521242112 5.00744361877
43.571662592 5.00856704712
43.571662592 5.00749702454
43.571662592 5.00249977112
43.622061568 4.99744911194
43.622061568 4.98670310974
43.662379008 4.97729988098
43.662379008 4.96942062378
43.722766336 4.9559299469
43.722766336 4.94297523499
43.722766336 4.92937583923
43.763107328 4.91806335449
43.763107328 4.90250892639
43.803991808 4.88606948853
43.803991808 4.87326545715
43.814991872 4.86087722778
43.855230976 4.84905166626
43.865289216 4.83598442078
43.905532928 4.82471008301
43.905532928 4.81306762695
43.905532928 4.79750366211
43.956000256 4.7832901001
43.956000256 4.77283401489
43.996253952 4.76075286865
43.996253952 4.74797363281
44.056694784 4.7385761261
44.056694784 4.73334999084
44.056694784 4.72664375305
44.097265152 4.71925849915
44.097265152 4.71744651794
44.147586304 4.71731872559
44.147586304 4.71149559021
44.147586304 4.70609970093
44.197916928 4.71142311096
44.197916928 4.71200866699
44.249436928 4.71000404358
44.249436928 4.71190185547
44.249436928 4.71241874695
44.299764736 4.71193237305
44.299764736 4.70876617432
44.340116224 4.70152015686
44.340116224 4.6975528717
44.401136384 4.68918151855
44.401136384 4.68085021973
44.401136384 4.67175979614
44.441394432 4.66150398254
44.441394432 4.65565032959
44.491771648 4.6467010498
44.491771648 4.63974685669
44.491771648 4.6378452301
44.542189056 4.63572425842
44.542189056 4.63069839478
44.59265792 4.62959785461
44.59265792 4.63068695068
44.59265792 4.62786216736
44.642923008 4.6234828949
44.642923008 4.61964530945
44.683157248 4.62171478271
44.6946304 4.62188262939
44.6946304 4.62319107056
44.734973952 4.62278289795
44.734973952 4.62118453979
44.775195136 4.61690063477
44.775195136 4.6155960083
44.838007552 4.6157409668
44.838007552 4.61330528259
44.838007552 4.61369247437
44.878309376 4.61944313049
44.878309376 4.62571640015
44.928911872 4.62763328552
44.928911872 4.62714500427
44.928911872 4.62760276794
44.979207424 4.63001747131
44.979207424 4.63037605286
45.029933056 4.63223571777
45.029933056 4.63319892883
45.029933056 4.63758964539
45.080292352 4.6400100708
45.080292352 4.64246101379
45.120505856 4.64238853455
45.120505856 4.63833732605
45.180930304 4.63490028381
45.180930304 4.63472290039
45.180930304 4.63699073792
45.221800704 4.63981933594
45.221800704 4.63631744385
45.272186624 4.63542480469
45.272186624 4.63511199951
45.272186624 4.63384552002
45.322530816 4.63244361877
45.322530816 4.631432724
45.372886784 4.62792701721
45.372886784 4.62417144775
45.372886784 4.62130470276
45.423162624 4.61869163513
45.423162624 4.62198944092
45.463549184 4.62206001282
45.463549184 4.62009735107
45.514118656 4.61585159302
45.514118656 4.61629981995
45.514118656 4.61621780396
45.557001984 4.6132232666
45.557001984 4.61355133057
45.60899328 4.61049957275
45.60899328 4.60746116638
45.60899328 4.60712928772
45.659368704 4.60783691406
45.659368704 4.60866661072
45.709679616 4.60901374817
45.709679616 4.6101524353
45.709679616 4.60745353699
45.760486912 4.60141105652
45.760486912 4.59769935608
45.8108032 4.59385986328
45.8108032 4.59191436768
45.8108032 4.59036941528
45.8611584 4.58539505005
45.8611584 4.58402175903
45.903330816 4.58442802429
45.903330816 4.58285827637
45.953648384 4.57968826294
45.953648384 4.57871360779
45.953648384 4.58015174866
45.993895424 4.58476371765
46.006781952 4.58567352295
46.047011584 4.58843154907
46.047011584 4.59138031006
46.047011584 4.59516830444
46.097363712 4.59916992188
46.097363712 4.60249252319
46.147693824 4.60271186829
46.147693824 4.60546226501
46.147693824 4.61158103943
46.198065664 4.61748046875
46.198065664 4.6184551239
46.238299136 4.6209651947
46.238299136 4.62559623718
46.298770688 4.63097114563
46.298770688 4.6422492981
46.298770688 4.64968795776
46.339050752 4.65292282104
46.339050752 4.65796203613
46.389475328 4.66257209778
46.389475328 4.66481704712
46.389475328 4.6693107605
46.439781376 4.67877311707
46.439781376 4.68684692383
46.490123264 4.69246788025
46.490123264 4.70156402588
46.490123264 4.712342453
46.541079552 4.72240753174
46.541079552 4.72930831909
46.58173696 4.73901672363
46.58173696 4.75184936523
46.632462848 4.76362915039
46.644434432 4.77111549377
46.644434432 4.77996177673
46.684663808 4.78481407166
46.684663808 4.78941841125
46.724901888 4.79879302979
46.724901888 4.80604858398
46.724901888 4.80792541504
46.777211904 4.81336517334
46.777211904 4.81965560913
46.827595776 4.82385940552
46.827595776 4.82696456909
46.827595776 4.83430786133
46.878556928 4.84225578308
46.878556928 4.84207267761
46.928873984 4.84367675781
46.928873984 4.84974784851
46.928873984 4.85621757507
46.979957248 4.85466880798
46.979957248 4.85625190735
47.020754432 4.86492652893
47.020754432 4.86889190674
47.071141376 4.8729259491
47.071141376 4.87771530151
47.071141376 4.8823348999
47.121538048 4.88712234497
47.121538048 4.88410873413
47.173897984 4.88245697021
47.173897984 4.88356323242
47.173897984 4.88363952637
47.224214528 4.88482398987
47.224214528 4.87997360229
47.266779648 4.88063163757
47.266779648 4.88215560913
47.266779648 4.88619346619
47.317081088 4.88886375427
47.317081088 4.8907081604
47.357328128 4.89105911255
47.357328128 4.89284629822
47.407697152 4.89417572021
47.407697152 4.90145606995
47.407697152 4.90404815674
47.458070784 4.90379447937
47.458070784 4.90362281799
47.508350976 4.90452308655
47.508350976 4.90789909363
47.508350976 4.90624351501
47.558656512 4.90216178894
47.558656512 4.89888305664
47.608986624 4.89621658325
47.608986624 4.89193458557
47.608986624 4.88857383728
47.659459328 4.88689346313
47.659459328 4.8831817627
47.699731712 4.87995452881
47.699731712 4.8792049408
47.761660928 4.8791973114
47.761660928 4.8769618988
47.761660928 4.8755695343
47.80206336 4.87545700073
47.80206336 4.87240524292
47.85307392 4.86852378845
47.85307392 4.87021560669
47.85307392 4.87120552063
47.903554304 4.86979598999
47.903554304 4.86859054565
47.95387904 4.86624450684
47.95387904 4.86823005676
47.95387904 4.87003440857
48.004241408 4.87043113708
48.004241408 4.8704120636
48.044729344 4.86993522644
48.044729344 4.87272377014
48.094920704 4.8721572876
48.094920704 4.87219924927
48.094920704 4.87856216431
48.136203776 4.88018531799
48.136203776 4.88566131592
48.186496 4.89371986389
48.186496 4.89933700562
48.186496 4.90575332642
48.237023488 4.91171951294
48.237023488 4.91572685242
48.287478528 4.91935653687
48.287478528 4.92156524658
48.287478528 4.92448348999
48.33772032 4.93059272766
48.33772032 4.93111343384
48.387985152 4.93301506042
48.387985152 4.93805236816
48.387985152 4.94094581604
48.439060224 4.94170875549
48.439060224 4.94382781982
48.47934208 4.94545288086
48.47934208 4.94763679504
48.529699584 4.95181388855
48.529699584 4.95401878357
48.529699584 4.95248908997
48.58003712 4.95194740295
48.58003712 4.95452613831
48.630509056 4.95710678101
48.630509056 4.9640838623
48.630509056 4.96955413818
48.680964608 4.96986694336
48.680964608 4.9739982605
48.732435456 4.97774810791
48.732435456 4.97714538574
48.732435456 4.97643013
48.782765568 4.9799282074
48.782765568 4.9839756012
48.82299648 4.98295135498
48.82299648 4.98089141846
48.873320448 4.98354263306
48.873320448 4.98345870972
48.873320448 4.9823638916
48.924649984 4.98562164307
48.924649984 4.99249954224
48.965047552 4.99588317871
48.965047552 4.99888725281
48.965047552 5.00499267578
49.015539712 5.01058502197
49.015539712 5.01657218933
49.068577024 5.02535934448
49.068577024 5.03281898499
49.068577024 5.0390789032
49.118887936 5.04777069092
49.118887936 5.05769081116
49.16078848 5.06591529846
49.16078848 5.07346458435
49.221298176 5.08168716431
49.221298176 5.08988113403
49.221298176 5.09761543274
49.261587456 5.103383255
49.261587456 5.11438484192
49.311945216 5.12387962341
49.311945216 5.13577003479
49.311945216 5.15070075989
49.362384128 5.16185112
49.362384128 5.17477149963
49.412781312 5.18268318176
49.412781312 5.19329185486
49.412781312 5.20653457642
49.463157504 5.21695251465
49.463157504 5.22570724487
49.503423488 5.23449249268
49.503423488 5.24509544373
49.555618816 5.25787849426
49.555618816 5.27048225403
49.555618816 5.2847568512
49.595889408 5.2982875824
49.595889408 5.31219978333
49.646276608 5.32259101868
49.646276608 5.33478660583
49.646276608 5.34290046692
49.69660672 5.34968109131
49.69660672 5.35469741821
49.746911488 5.35789222717
49.746911488 5.36312980652
49.746911488 5.36941261292
49.797225728 5.37031097412
49.797225728 5.37423439026
49.837498112 5.37266273499
49.837498112 5.37810440063
49.837498112 5.38187904358
49.89788416 5.38691253662
49.89788416 5.39347953796
49.93818624 5.40210838318
49.93818624 5.40609092712
49.989849088 5.4090511322
49.989849088 5.41443939209
49.989849088 5.4153301239
50.041110016 5.416381073
50.041110016 5.42264480591
50.09148928 5.43191642761
50.09148928 5.43574638367
50.09148928 5.43872566223
50.14227456 5.44391174316
50.14227456 5.44862861633
50.193341952 5.45361633301
50.193341952 5.45840377808
50.193341952 5.46371383667
50.243712 5.47026748657
50.243712 5.47853775024
50.284135424 5.48858375549
50.284135424 5.49794883728
50.344600576 5.50751228333
50.344600576 5.51173706055
50.344600576 5.5178768158
50.376923136 5.52148361206
50.376923136 5.52217788696
50.427197952 5.52073974609
50.427197952 5.51908988953
50.427197952 5.51832313538
50.477548032 5.51352424622
50.477548032 5.50576133728
50.528825856 5.4914352417
50.528825856 5.47901649475
50.528825856 5.47146911621
50.5791744 5.46399993896
50.5791744 5.45772094727
50.6200704 5.44567222595
50.6200704 5.43446655273
50.681287424 5.41885108948
50.681287424 5.40594596863
50.681287424 5.39315719604
50.721455872 5.38130493164
50.721455872 5.36806411743
50.771754752 5.3538105011
50.771754752 5.34391899109
50.771754752 5.33885688782
50.8225792 5.33125610352
50.8225792 5.32704467773
50.872986624 5.32546920776
50.872986624 5.32014770508
50.872986624 5.3142578125
50.923287552 5.31535644531
50.923287552 5.3137638092
50.964944384 5.30913658142
50.964944384 5.30639381409
51.015259136 5.30334968567
51.015259136 5.29733200073
51.015259136 5.29160614014
51.055561216 5.29091758728
51.055561216 5.29086227417
51.106117888 5.29068489075
51.106117888 5.29308242798
51.116144384 5.29202384949
51.156998656 5.29329414368
51.156998656 5.29436988831
51.20737536 5.29547615051
51.20737536 5.29183502197
51.20737536 5.28721733093
51.259481088 5.28359718323
51.259481088 5.27997131348
51.309748224 5.27736778259
51.309748224 5.27689094543
51.309748224 5.27820510864
51.360035328 5.27845687866
51.360035328 5.27141685486
51.400310272 5.26594085693
51.400310272 5.25939102173
51.450671616 5.24917144775
51.450671616 5.23953170776
51.450671616 5.23217887878
51.502394624 5.22547073364
51.502394624 5.21843261719
51.552800256 5.2129032135
51.552800256 5.21134490967
51.552800256 5.2071182251
51.603157504 5.20086212158
51.603157504 5.19856185913
51.653552384 5.19452972412
51.653552384 5.18992729187
51.653552384 5.18472976685
51.703914752 5.17605895996
51.703914752 5.1686050415
51.744414208 5.16065711975
51.744414208 5.15279884338
51.804794112 5.14522666931
51.804794112 5.14215583801
51.804794112 5.13630599976
51.84504576 5.12968177795
51.84504576 5.12025375366
51.885293568 5.10540313721
51.885293568 5.09148521423
51.895378944 5.08140296936
51.935653376 5.0708782196
51.935653376 5.05956954956
51.98695936 5.04917640686
51.98695936 5.04061431885
51.98695936 5.0334903717
52.037266944 5.02913780212
52.037266944 5.02416152954
52.077506048 5.01941223145
52.077506048 5.01332397461
52.137917952 5.00792999268
52.137917952 5.00171394348
52.137917952 4.9961807251
52.178196224 4.99086685181
52.178196224 4.98447532654
52.228634368 4.97943611145
52.228634368 4.97614974976
52.228634368 4.97096176147
52.278993408 4.96314926147
52.278993408 4.95848197937
52.330493184 4.95232315063
52.330493184 4.94480628967
52.330493184 4.94037742615
52.381589504 4.93964500427
52.381589504 4.93397064209
52.431884032 4.92340583801
52.431884032 4.91199226379
52.431884032 4.90464515686
52.482210304 4.90103645325
52.482210304 4.89807434082
52.524520704 4.89642066956
52.524520704 4.89711685181
52.564883712 4.89283676147
52.564883712 4.88885803223
52.575102208 4.88022918701
52.625447424 4.87242240906
52.625447424 4.86688156128
52.665766912 4.86386985779
52.665766912 4.86009521484
52.675821312 4.85340423584
52.716062208 4.84497375488
52.716062208 4.84229774475
52.766397184 4.83900375366
52.766397184 4.83595962524
52.766397184 4.83787651062
52.816774912 4.83964271545
52.816774912 4.84224052429
52.857144064 4.84212989807
52.857144064 4.83976097107
52.917682688 4.83719558716
52.917682688 4.83869667053
52.917682688 4.83759613037
52.959366912 4.83878822327
52.959366912 4.84005851746
53.011861504 4.83905906677
53.011861504 4.8380405426
53.011861504 4.8388874054
53.06224128 4.84322090149
53.06224128 4.84430618286
53.112724224 4.84572525024
53.112724224 4.84923095703
53.112724224 4.85090942383
53.163035136 4.85403175354
53.163035136 4.85862464905
53.20333568 4.86516494751
53.20333568 4.87559242249
53.263761152 4.88395996094
53.263761152 4.8900177002
53.263761152 4.89450378418
53.304535808 4.90010948181
53.304535808 4.90524406433
53.344842752 4.91179389954
53.344842752 4.91957588196
53.344842752 4.92566413879
53.397527552 4.92828292847
53.397527552 4.93088645935
53.447876096 4.93564910889
53.447876096 4.9396068573
53.447876096 4.94478912354
53.498198272 4.94856185913
53.498198272 4.94768066406
53.538789888 4.94995803833
53.538789888 4.95425720215
53.599164928 4.95942230225
53.599164928 4.96508522034
53.599164928 4.96732444763
53.641207808 4.97189064026
53.641207808 4.97465248108
53.68275456 4.97835273743
53.694731008 4.98254699707
53.694731008 4.98676605225
53.736901632 4.99110336304
53.747143168 4.99482269287
53.791049984 4.99968643188
53.791049984 5.00929374695
53.791049984 5.0150062561
53.84284672 5.01908226013
53.84284672 5.02566070557
53.893107712 5.033984375
53.893107712 5.04311485291
53.893107712 5.04924507141
53.943425536 5.0570728302
53.943425536 5.06429405212
53.983717888 5.06998176575
53.983717888 5.07397003174
54.034116096 5.07989997864
54.034116096 5.08750076294
54.034116096 5.09263725281
54.084405504 5.09838790894
54.084405504 5.10272903442
54.124688896 5.11124916077
54.124688896 5.11574287415
54.134817024 5.12095756531
54.175108352 5.13313217163
54.185115648 5.13780708313
54.226763008 5.14753837585
54.226763008 5.15300865173
54.226763008 5.15817756653
54.2770176 5.16580886841
54.2770176 5.17185897827
54.317316608 5.18164176941
54.317316608 5.19047279358
54.377873408 5.1985370636
54.377873408 5.20236129761
54.377873408 5.20666236877
54.418158848 5.21023864746
54.418158848 5.2144329071
54.468528384 5.2216884613
54.468528384 5.22725982666
54.468528384 5.23435897827
54.5188864 5.24425430298
54.5188864 5.24852104187
54.569241088 5.25571746826
54.569241088 5.25755233765
54.569241088 5.25813789368
54.619550464 5.26197547913
54.619550464 5.26608772278
54.659810304 5.2717792511
54.659810304 5.27595252991
54.721701632 5.2828037262
54.721701632 5.2907459259
54.721701632 5.295287323
54.761981184 5.29525680542
54.761981184 5.30312652588
54.812371456 5.31340141296
54.812371456 5.32022781372
54.812371456 5.32701416016
54.862800896 5.32931251526
54.862800896 5.33412284851
54.913197568 5.33688278198
54.913197568 5.33939285278
54.913197568 5.34057350159
54.963575296 5.343699646
54.963575296 5.34552497864
55.004341248 5.34466094971
55.014399232 5.34472007751
55.014399232 5.34000320435
55.064751616 5.3377620697
55.064751616 5.33660240173
55.104987648 5.33613319397
55.104987648 5.33352775574
55.145277952 5.33049125671
55.155376384 5.33349342346
55.155376384 5.33768577576
55.195634688 5.34048194885
55.195634688 5.34163017273
55.247114752 5.34507102966
55.247114752 5.34981842041
55.247114752 5.35220451355
55.298175488 5.35508842468
55.298175488 5.35669059753
55.348548608 5.35452384949
55.348548608 5.35253448486
55.348548608 5.35058898926
55.39887616 5.34914894104
55.39887616 5.34880371094
55.439076608 5.34512825012
55.439076608 5.33883209229
55.491231488 5.33802909851
55.491231488 5.3360912323
55.491231488 5.33412666321
55.54158592 5.33091278076
55.54158592 5.32543106079
55.593434368 5.32334442139
55.593434368 5.32072753906
55.593434368 5.31511802673
55.643748608 5.31319351196
55.643748608 5.31182403564
55.694097664 5.30898208618
55.694097664 5.30801124573
55.694097664 5.30279464722
55.736264704 5.29521865845
55.736264704 5.2909576416
55.776530944 5.28625793457
55.776530944 5.27957839966
55.836896256 5.27334327698
55.836896256 5.26753158569
55.836896256 5.25975723267
55.877117952 5.25187797546
55.877117952 5.24258537292
55.927484416 5.23874397278
55.927484416 5.23453636169
55.927484416 5.22868843079
55.980079872 5.22944374084
55.980079872 5.23230476379
56.030453248 5.22835845947
56.030453248 5.22685546875
56.030453248 5.22750587463
56.080847104 5.22981948853
56.080847104 5.23081703186
56.122078208 5.23281974792
56.122078208 5.24107284546
56.182522624 5.2425453186
56.182522624 5.24249763489
56.182522624 5.24798316956
56.222782208 5.25334854126
56.222782208 5.25621147156
56.273141504 5.25502700806
56.273141504 5.25422210693
56.273141504 5.2554523468
56.325688832 5.25513191223
56.325688832 5.2598487854
56.365988608 5.26595993042
56.365988608 5.26526756287
56.365988608 5.26325721741
56.41639936 5.26003761292
56.41639936 5.25483627319
56.456724224 5.24952812195
56.456724224 5.24844474792
56.456724224 5.24478645325
56.518449408 5.24286384583
56.518449408 5.23827095032
56.559868928 5.23512573242
56.559868928 5.23060150146
56.610192384 5.22593231201
56.610192384 5.22893638611
56.610192384 5.22907752991
56.66044928 5.22825164795
56.66044928 5.22754402161
56.710775552 5.22692604065
56.710775552 5.22362632751
56.710775552 5.22018356323
56.76105984 5.21815605164
56.76105984 5.21689147949
56.81302784 5.2175819397
56.81302784 5.21653671265
56.81302784 5.21497840881
56.863471104 5.21326370239
56.863471104 5.20867080688
56.89527808 5.20004005432
56.89527808 5.1961681366
56.945928448 5.19191665649
56.945928448 5.18907661438
56.945928448 5.1868106842
56.996635136 5.18620796204
56.996635136 5.18002243042
57.04692992 5.17206687927
57.04692992 5.16695709229
57.04692992 5.16396827698
57.097293568 5.16219825745
57.097293568 5.16482086182
57.147654912 5.16358108521
57.147654912 5.15958900452
57.147654912 5.15591926575
57.198094848 5.15456695557
57.198094848 5.15401382446
57.238356224 5.15243453979
57.238356224 5.14879722595
57.298726912 5.14458007812
57.298726912 5.14061470032
57.298726912 5.13527030945
57.33911808 5.12856788635
57.33911808 5.12499542236
57.38939136 5.12220306396
57.38939136 5.11848754883
57.38939136 5.11077804565
57.439693568 5.10159797668
57.439693568 5.0936920166
57.490007552 5.08547897339
57.490007552 5.07721061707
57.490007552 5.06891746521
57.541023488 5.06269760132
57.541023488 5.05631561279
57.581273088 5.05379981995
57.581273088 5.04951210022
57.641675776 5.04425926208
57.641675776 5.03897399902
57.641675776 5.03274459839
57.681939456 5.02354927063
57.681939456 5.01611633301
57.733594624 5.00847358704
57.733594624 5.00383300781
57.733594624 5.00002975464
57.783898624 4.99025268555
57.783898624 4.9797088623
57.834332672 4.9726726532
57.834332672 4.96672172546
57.834332672 4.9603263855
57.884656384 4.95155830383
57.884656384 4.94251747131
57.926875648 4.93832511902
57.926875648 4.93109054565
57.926875648 4.92233772278
57.977237248 4.91865081787
57.977237248 4.91025657654
58.017506304 4.90045280457
58.017506304 4.89404029846
58.067746304 4.88731117249
58.067746304 4.87942047119
58.067746304 4.87506027222
58.118107904 4.8688709259
58.118107904 4.86521644592
58.168517888 4.8619052887
58.168517888 4.85513038635
58.168517888 4.8476764679
58.218838016 4.8393661499
58.218838016 4.83585853577
58.269128704 4.83189506531
58.269128704 4.82634277344
58.269128704 4.82250900269
58.319558912 4.81675262451
58.319558912 4.81082649231
58.361870592 4.81027336121
58.361870592 4.80847473145
58.422449152 4.80089302063
58.422449152 4.7950088501
58.422449152 4.7894908905
58.46273792 4.783984375
58.46273792 4.77947731018
58.513046528 4.77241630554
58.513046528 4.76554603577
58.513046528 4.76239509583
58.563375872 4.7583114624
58.563375872 4.75012893677
58.613748224 4.74194068909
58.613748224 4.73736686707
58.613748224 4.73209114075
58.664149504 4.72402496338
58.664149504 4.71733589172
58.704459008 4.70838279724
58.704459008 4.70009155273
58.764847104 4.69349975586
58.764847104 4.68668289185
58.764847104 4.68053359985
58.805118208 4.67570419312
58.805118208 4.67213554382
58.845338112 4.66706771851
58.845338112 4.66332931519
58.845338112 4.66179199219
58.89569024 4.66067237854
58.89569024 4.65972061157
58.947524608 4.65837593079
58.947524608 4.65896339417
58.947524608 4.65509910583
58.998022912 4.6521484375
58.998022912 4.65193862915
59.038273536 4.6512424469
59.038273536 4.64869041443
59.099050752 4.64938087463
59.099050752 4.65052909851
59.099050752 4.64916152954
59.139228928 4.64878578186
59.139228928 4.64850540161
59.189600512 4.65134162903
59.189600512 4.65455360413
59.189600512 4.65707893372
59.240061952 4.65885276794
59.240061952 4.66163749695
59.290417408 4.66327781677
59.290417408 4.66345329285
59.290417408 4.66172904968
59.342655488 4.65995521545
59.342655488 4.65784950256
59.392955648 4.6567489624
59.392955648 4.65590782166
59.392955648 4.65783233643
59.443355392 4.66195793152
59.443355392 4.66946716309
59.483584512 4.67823143005
59.483584512 4.681590271
59.534004736 4.68212242126
59.534004736 4.68177719116
59.534004736 4.68120307922
59.577071104 4.68293495178
59.577071104 4.68129844666
59.627395328 4.67903633118
59.627395328 4.67969245911
59.627395328 4.68362731934
59.677720832 4.6875125885
59.677720832 4.69235534668
59.72807424 4.69269294739
59.72807424 4.69287223816
59.72807424 4.69257087708
59.780507648 4.69492454529
59.780507648 4.69739074707
59.820747776 4.69480247498
59.820747776 4.6951133728
59.881229312 4.69497413635
59.881229312 4.69527168274
59.881229312 4.69293327332
59.921493248 4.68881721497
59.921493248 4.68558235168
59.971789312 4.68622131348
59.971789312 4.6829044342
59.971789312 4.67843933105
60.022215424 4.67628211975
60.022215424 4.66933937073
60.072590592 4.66223640442
60.072590592 4.65802307129
60.072590592 4.65306777954
60.123026432 4.64905090332
60.123026432 4.64473648071
60.163344896 4.6384727478
60.163344896 4.63108940125
60.223786496 4.62558288574
60.223786496 4.61901016235
60.223786496 4.61214942932
60.264038912 4.6055519104
60.264038912 4.60132141113
60.314466048 4.59538002014
60.314466048 4.58919639587
60.314466048 4.58389587402
60.355191808 4.57386512756
60.365501184 4.5606967926
60.405761024 4.54817504883
60.405761024 4.53925628662
60.405761024 4.53391189575
60.456077312 4.5286075592
60.456077312 4.5203754425
60.508132608 4.51453895569
60.508132608 4.50694961548
60.508132608 4.49951477051
60.558495488 4.49061317444
60.558495488 4.48609657288
60.59895296 4.48207397461
60.59895296 4.47639579773
60.649293312 4.47461433411
60.649293312 4.47289772034
60.649293312 4.47000045776
60.701182976 4.46737785339
60.701182976 4.46188468933
60.751681024 4.45942802429
60.751681024 4.45534629822
60.751681024 4.45070381165
60.801998336 4.44477386475
60.801998336 4.44011039734
60.852479232 4.43617553711
60.852479232 4.42589683533
60.852479232 4.42015190125
60.902806528 4.41752548218
60.902806528 4.40931053162
60.943149312 4.40395278931
60.943149312 4.39931602478
60.994645248 4.39286727905
60.994645248 4.38955039978
60.994645248 4.38508338928
61.037159424 4.38255233765
61.037159424 4.38374061584
61.089287168 4.38050003052
61.089287168 4.37615509033
61.089287168 4.37684745789
61.139695616 4.3731262207
61.139695616 4.37400360107
61.191840256 4.37412567139
61.191840256 4.37597961426
61.191840256 4.37714500427
61.242213888 4.37572021484
61.242213888 4.37864608765
61.282469376 4.37768478394
61.282469376 4.37651939392
61.342915584 4.37472839355
61.342915584 4.3725730896
61.342915584 4.37532920837
61.373120512 4.37741966248
61.385030912 4.37779350281
61.425312768 4.37623329163
61.425312768 4.37622566223
61.435346432 4.37435836792
61.475613184 4.37051506042
61.475613184 4.36813468933
61.527770368 4.36842842102
61.527770368 4.3646900177
61.527770368 4.35931129456
61.580583936 4.35268325806
61.580583936 4.34528274536
61.631026176 4.3386013031
61.631026176 4.33897132874
61.631026176 4.3365737915
61.681369088 4.33463020325
61.681369088 4.33513755798
61.721668608 4.33420295715
61.721668608 4.32739372253
61.77203968 4.32739753723
61.77203968 4.32560272217
61.77203968 4.32469291687
61.822383616 4.32423324585
61.822383616 4.32393951416
61.872903424 4.32419319153
61.872903424 4.3215877533
61.872903424 4.31758041382
61.91502848 4.31556816101
61.91502848 4.31203575134
61.966800128 4.31187934875
61.966800128 4.31308860779
61.966800128 4.31044883728
62.017088512 4.31038589478
62.017088512 4.31380767822
62.057453056 4.31653709412
62.057453056 4.31869049072
62.107780096 4.31869621277
62.107780096 4.31757659912
62.107780096 4.31689186096
62.158153984 4.31731147766
62.158153984 4.31364364624
62.208594432 4.30988998413
62.208594432 4.30887336731
62.208594432 4.30363769531
62.263453952 4.29806251526
62.263453952 4.29215545654
62.304410112 4.28811950684
62.314468352 4.28284568787
62.314468352 4.27911300659
62.364842496 4.27353782654
62.364842496 4.2698261261
62.405077504 4.26324195862
62.405077504 4.25444335938
62.4555904 4.25032539368
62.4555904 4.24271316528
62.4555904 4.23330230713
62.495842048 4.22527046204
62.495842048 4.21561164856
62.54623744 4.20837516785
62.54623744 4.20221061707
62.54623744 4.19677848816
62.598609664 4.19278259277
62.598609664 4.18805236816
62.648983808 4.183335495
62.648983808 4.18080253601
62.648983808 4.17805976868
62.699309056 4.17507476807
62.699309056 4.17179603577
62.73958144 4.16805000305
62.73958144 4.16711158752
62.799981056 4.16496391296
62.799981056 4.16161842346
62.799981056 4.15516777039
62.841734912 4.14869422913
62.841734912 4.14576644897
62.892721152 4.14102668762
62.892721152 4.13752670288
62.892721152 4.13663787842
62.934925824 4.13538284302
62.934925824 4.13420028687
62.9853568 4.13254852295
62.9853568 4.1340133667
62.9853568 4.134425354
63.037684736 4.13849754333
63.037684736 4.14074249268
63.077935104 4.14419670105
63.077935104 4.14693374634
63.077935104 4.15085906982
63.138345472 4.1589138031
63.138345472 4.16377182007
63.178603008 4.16675300598
63.178603008 4.17052383423
63.228948224 4.17575187683
63.228948224 4.18082351685
63.228948224 4.18702812195
63.280427264 4.19585914612
63.280427264 4.2048866272
63.333986048 4.21176452637
63.333986048 4.21830291748
63.333986048 4.22467727661
63.375546112 4.23229904175
63.375546112 4.24016304016
63.425831424 4.25055046082
63.425831424 4.25987167358
63.425831424 4.27028007507
63.4777856 4.28330535889
63.4777856 4.29111595154
63.51815168 4.29992408752
63.51815168 4.31383247375
63.568732928 4.3294631958
63.568732928 4.34476203918
63.568732928 4.35643882751
63.619032576 4.36808891296
63.619032576 4.38035697937
63.669346816 4.38987846375
63.669346816 4.39969749451
63.669346816 4.40589637756
63.719750912 4.41466636658
63.719750912 4.4275428772
63.770146816 4.43847198486
63.770146816 4.44403953552
63.770146816 4.45083351135
63.820573696 4.45497627258
63.820573696 4.45863265991
63.860809728 4.46560401917
63.860809728 4.46873397827
63.922756096 4.47468490601
63.922756096 4.4764339447
63.922756096 4.47825927734
63.963105792 4.4763004303
63.963105792 4.47839279175
64.004821504 4.48047561646
64.004821504 4.48106307983
64.004821504 4.48038024902
64.05509632 4.47976989746
64.05509632 4.48084945679
64.105489408 4.48071403503
64.105489408 4.48211402893
64.105489408 4.4850856781
64.157049856 4.48240203857
64.157049856 4.48411483765
64.197351424 4.48811073303
64.197351424 4.48980636597
64.257766912 4.49364013672
64.257766912 4.49814147949
64.257766912 4.4986125946
64.298039552 4.50084609985
64.298039552 4.50132293701
64.348420352 4.50268096924
64.348420352 4.50470085144
64.348420352 4.50499458313
64.398745088 4.51120681763
64.398745088 4.51950569153
64.449024 4.5247718811
64.449024 4.53021354675
64.449024 4.53288192749
64.499356672 4.53755111694
64.499356672 4.53969306946
64.539716352 4.53716011047
64.539716352 4.53131408691
64.60023552 4.52594108582
64.60023552 4.52632446289
64.60023552 4.52697486877
64.64052736 4.52360458374
64.64052736 4.517445755
64.690821888 4.5113822937
64.690821888 4.50641174316
64.690821888 4.49749679565
64.743967488 4.48382110596
64.743967488 4.47238845825
64.794302976 4.46672935486
64.794302976 4.4617225647
64.794302976 4.45471687317
64.834613504 4.45247192383
64.834613504 4.44921035767
64.889462784 4.45135231018
64.889462784 4.45353431702
64.889462784 4.45924301147
64.941803008 4.46664733887
64.941803008 4.47242279053
64.98209792 4.4834815979
64.98209792 4.49102516174
65.043429888 4.49643058777
65.043429888 4.50233764648
65.043429888 4.51100654602
65.083788288 4.51594848633
65.083788288 4.52372093201
65.134213632 4.53239555359
65.134213632 4.53927726746
65.134213632 4.55029029846
65.174473728 4.56123657227
65.174473728 4.5714427948
65.226762752 4.58108062744
65.226762752 4.59280700684
65.226762752 4.60237426758
65.277096704 4.61661071777
65.277096704 4.62764282227
65.317357568 4.64066047668
65.317357568 4.65296669006
65.379675648 4.66468544006
65.379675648 4.67488212585
65.379675648 4.69064064026
65.419973888 4.69923324585
65.419973888 4.70956344604
65.472261888 4.71872253418
65.472261888 4.73116226196
65.472261888 4.73800964355
65.523951104 4.74580116272
65.523951104 4.75199432373
65.574375424 4.7621547699
65.574375424 4.77144355774
65.574375424 4.78617782593
65.624765184 4.8010723114
65.624765184 4.81334037781
65.66508288 4.82595939636
65.66508288 4.84203643799
65.715427328 4.85465354919
65.715427328 4.86740608215
65.715427328 4.87865753174
65.766276096 4.88900299072
65.766276096 4.89333457947
65.806598912 4.90379829407
65.806598912 4.9116394043
65.806598912 4.91991348267
65.859317248 4.92549438477
65.859317248 4.93613929749
65.911505152 4.94769020081
65.911505152 4.958852005
65.911505152 4.97062034607
65.961851648 4.97968788147
65.961851648 4.99103851318
66.012181248 5.00121231079
66.012181248 5.00786705017
66.012181248 5.01432914734
66.062624256 5.01745147705
66.062624256 5.02489967346
66.103695104 5.02921791077
66.103695104 5.0348197937
66.15401472 5.03975219727
66.15401472 5.04294700623
66.15401472 5.04897613525
66.195701248 5.05273170471
66.195701248 5.0591594696
66.247944448 5.06456871033
66.247944448 5.06968612671
66.247944448 5.08017654419
66.298248704 5.0883190155
66.298248704 5.09596939087
66.348579328 5.10490341187
66.348579328 5.11047286987
66.348579328 5.11427230835
66.398947584 5.12302131653
66.398947584 5.12860412598
66.439206912 5.13057823181
66.439206912 5.13536949158
66.499587328 5.13753051758
66.499587328 5.13901443481
66.499587328 5.14160652161
66.542217472 5.14693756104
66.542217472 5.15262908936
66.583599616 5.16659660339
66.583599616 5.17626113892
66.594868736 5.18369979858
66.6452608 5.1922618866
66.6452608 5.20080680847
66.6855424 5.21133155823
66.6855424 5.22206802368
66.6855424 5.22756500244
66.736872704 5.23427696228
66.736872704 5.24333686829
66.777137408 5.25185890198
66.777137408 5.25988502502
66.837614848 5.26831932068
66.837614848 5.27700920105
66.837614848 5.28676147461
66.877840384 5.29802627563
66.877840384 5.31034011841
66.928813056 5.31831474304
66.928813056 5.32386512756
66.928813056 5.33123893738
66.979073536 5.33970756531
66.979073536 5.3452331543
67.029428224 5.35096092224
67.029428224 5.35437698364
67.029428224 5.35724182129
67.079739392 5.35853309631
67.079739392 5.35902519226
67.130094848 5.3607131958
67.130094848 5.36256141663
67.130094848 5.36505813599
67.181514752 5.36506576538
67.181514752 5.36430473328
67.222567168 5.36230964661
67.222567168 5.36253471375
67.272915456 5.36117858887
67.272915456 5.35845870972
67.272915456 5.35650558472
67.323204352 5.35586280823
67.323204352 5.35224075317
67.373647104 5.34554214478
67.373647104 5.34459037781
67.373647104 5.34588165283
67.42399232 5.34926719666
67.42399232 5.355128479
67.464286208 5.3569442749
67.464286208 5.36089820862
67.464286208 5.36534423828
67.51557888 5.37076301575
67.51557888 5.37634773254
67.555890944 5.3843585968
67.555890944 5.39075202942
67.616267008 5.39539070129
67.616267008 5.40101737976
67.616267008 5.40574569702
67.656569856 5.40983314514
67.656569856 5.4119102478
67.7085824 5.41166038513
67.7085824 5.40762062073
67.7085824 5.40835113525
67.758943744 5.40848083496
67.758943744 5.40570755005
67.809322752 5.40082473755
67.809322752 5.39801712036
67.809322752 5.39894599915
67.859679744 5.3960811615
67.859679744 5.39288253784
67.901328128 5.39309234619
67.901328128 5.39165802002
67.961830912 5.38639755249
67.961830912 5.38260383606
67.961830912 5.37900276184
68.002121984 5.37412567139
68.002121984 5.37332077026
68.054354688 5.36789054871
68.054354688 5.37074012756
68.054354688 5.37588996887
68.094660608 5.377526474
68.094660608 5.3787109375
68.148491264 5.37692756653
68.148491264 5.37836761475
68.148491264 5.37927742004
68.198808576 5.37963981628
68.198808576 5.37999267578
68.239099648 5.38008422852
68.239099648 5.38175506592
68.29952768 5.38092346191
68.29952768 5.38209838867
68.29952768 5.38253326416
68.339742208 5.38443489075
68.339742208 5.38991851807
68.390123008 5.3918258667
68.390123008 5.39230651855
68.390123008 5.38960952759
68.440493312 5.38912124634
68.440493312 5.39169807434
68.490833408 5.39201278687
68.490833408 5.39377326965
68.490833408 5.39151878357
68.541897728 5.3940612793
68.541897728 5.40130157471
68.593525504 5.40575332642
68.593525504 5.40922279358
68.593525504 5.40963668823
68.643884544 5.41027755737
68.643884544 5.41036529541
68.684192768 5.41339225769
68.684192768 5.41411895752
68.726212864 5.41496963501
68.726212864 5.42279930115
68.726212864 5.43477172852
68.776541952 5.44244308472
68.776541952 5.44768066406
68.826931712 5.45309944153
68.826931712 5.45713920593
68.826931712 5.46078033447
68.881795328 5.46231575012
68.881795328 5.46330757141
68.932077824 5.46451301575
68.932077824 5.45979423523
68.932077824 5.45703239441
68.982425344 5.45130271912
68.982425344 5.4457485199
69.022754048 5.44291801453
69.022754048 5.43825836182
69.084070912 5.43790740967
69.084070912 5.43829841614
69.084070912 5.43939704895
69.124915712 5.44115562439
69.124915712 5.43805618286
69.165170688 5.43842811584
69.165170688 5.43657417297
69.175231488 5.43554992676
69.216677888 5.43112487793
69.216677888 5.42687911987
69.268356608 5.42623825073
69.268356608 5.42200393677
69.268356608 5.41816444397
69.32084992 5.41776580811
69.32084992 5.41385192871
69.3610752 5.41234893799
69.3610752 5.41269607544
69.422453248 5.40871925354
69.422453248 5.40380020142
69.422453248 5.40075798035
69.462860032 5.40113945007
69.462860032 5.39731140137
69.51318016 5.39743537903
69.51318016 5.39452476501
69.51318016 5.39045066833
69.563549696 5.38832969666
69.563549696 5.38392562866
69.605278208 5.38300056458
69.605278208 5.38094062805
69.605278208 5.37869377136
69.655752192 5.37700195312
69.665841408 5.37666053772
69.696017408 5.37656898499
69.696017408 5.37435836792
69.706074368 5.37733001709
69.756402176 5.37829704285
69.756402176 5.38035888672
69.796688896 5.38197631836
69.796688896 5.38125152588
69.84708352 5.38371200562
69.84708352 5.38916893005
69.84708352 5.39263648987
69.89865216 5.39361495972
69.89865216 5.39365310669
69.950620928 5.39155311584
69.950620928 5.38954849243
69.950620928 5.39109535217
70.000987136 5.39149208069
70.000987136 5.39045257568
70.051315712 5.38865776062
70.051315712 5.38374633789
70.051315712 5.38368148804
70.101709824 5.38427467346
70.101709824 5.3848487854
70.143871488 5.38147850037
70.143871488 5.380727005
70.194234368 5.38096542358
70.194234368 5.38197822571
70.194234368 5.37907905579
70.244687104 5.37751312256
70.244687104 5.37708778381
70.285328384 5.37750930786
70.285328384 5.37337036133
70.285328384 5.37126083374
70.335689216 5.37109870911
70.335689216 5.37058563232
70.385980416 5.36730690002
70.385980416 5.36846847534
70.385980416 5.36528129578
70.436358656 5.36251945496
70.436358656 5.35933227539
70.476698624 5.35057754517
70.476698624 5.34797782898
70.537196032 5.34487457275
70.537196032 5.34076805115
70.537196032 5.33736534119
70.579156224 5.33557624817
70.579156224 5.33550567627
70.631149312 5.33395881653
70.631149312 5.330235672
70.631149312 5.32508583069
70.681506048 5.32107086182
70.681506048 5.3191444397
70.732784128 5.31480712891
70.732784128 5.31174964905
70.732784128 5.30976409912
70.783038976 5.31171722412
70.783038976 5.31533355713
70.823364352 5.31787033081
70.823364352 5.31655807495
70.873684224 5.31571884155
70.883891712 5.31721611023
70.883891712 5.31771965027
70.915339008 5.31933326721
70.915339008 5.31974143982
70.96759808 5.31736679077
70.96759808 5.31409187317
70.96759808 5.30938453674
71.018036736 5.30394668579
71.018036736 5.29909439087
71.069142784 5.29662628174
71.069142784 5.29261894226
71.069142784 5.29330368042
71.119475712 5.29015083313
71.119475712 5.28709716797
71.161583104 5.28521842957
71.161583104 5.28241271973
71.222007296 5.2825920105
71.222007296 5.28504676819
71.222007296 5.29155654907
71.262664704 5.29892845154
71.262664704 5.30278320312
71.314400512 5.30737991333
71.314400512 5.31336708069
71.314400512 5.31311912537
71.364752128 5.31276054382
71.364752128 5.3134147644
71.405028608 5.31353683472
71.405028608 5.31386871338
71.405028608 5.31684608459
71.455386624 5.32100219727
71.455386624 5.32524032593
71.505691136 5.32769889832
71.515794688 5.33085174561
71.515794688 5.33516426086
71.556643072 5.33663673401
71.556643072 5.33440704346
71.599523584 5.33264083862
71.599523584 5.32508392334
71.651710976 5.32160873413
71.651710976 5.31769294739
71.651710976 5.31564826965
71.703446528 5.31801147461
71.703446528 5.31631011963
71.75377152 5.31979866028
71.75377152 5.32836456299
71.75377152 5.33743972778
71.804133888 5.34387130737
71.804133888 5.34898300171
71.84441088 5.35259742737
71.84441088 5.35275192261
71.854468352 5.35188980103
71.894878208 5.34827346802
71.894878208 5.34594650269
71.935205376 5.34290809631
71.945246208 5.34400863647
71.995582208 5.34426803589
71.995582208 5.34231681824
71.995582208 5.34455223083
72.035887104 5.34421653748
72.035887104 5.34400672913
72.086754816 5.34697647095
72.086754816 5.34437103271
72.086754816 5.3457233429
72.137111552 5.34272117615
72.137111552 5.34199447632
72.18743296 5.34419937134
72.18743296 5.34774703979
72.18743296 5.35323829651
72.237747968 5.3556186676
72.237747968 5.36049575806
72.278049024 5.36163063049
72.278049024 5.36048622131
72.33844224 5.35871620178
72.33844224 5.36027641296
72.33844224 5.36592216492
72.379644928 5.37021942139
72.379644928 5.36673851013
72.430053376 5.36636276245
72.430053376 5.36890335083
72.430053376 5.3652431488
72.480434432 5.36222763062
72.480434432 5.3572265625
72.530744832 5.35584564209
72.530744832 5.3552028656
72.530744832 5.35278816223
72.58321408 5.3528968811
72.58321408 5.35125274658
72.633525248 5.3518573761
72.633525248 5.35346908569
72.633525248 5.35692329407
72.68393216 5.36069030762
72.68393216 5.36498374939
72.72428032 5.36868782043
72.72428032 5.37115211487
72.765843968 5.3732749939
72.765843968 5.37537117004
72.765843968 5.37180252075
72.816166912 5.36841506958
72.816166912 5.36783905029
72.866480128 5.36240692139
72.866480128 5.35988540649
72.877497088 5.36104888916
72.919188992 5.36397094727
72.919188992 5.36780662537
72.969517568 5.37037391663
72.969517568 5.37863082886
72.969517568 5.38820762634
73.020266496 5.39501495361
73.020266496 5.40223426819
73.06055936 5.40708084106
73.06055936 5.4099609375
73.120994816 5.4144985199
73.120994816 5.41785926819
73.120994816 5.42273635864
73.161277184 5.4253780365
73.161277184 5.42672271729
73.213087232 5.42965240479
73.213087232 5.43252105713
73.213087232 5.43730278015
73.254945024 5.44073410034
73.254945024 5.44080276489
73.3071872 5.44125480652
73.3071872 5.44499893188
73.3071872 5.44597930908
73.3575424 5.44683189392
73.3575424 5.44402046204
73.397979904 5.44359130859
73.397979904 5.44300575256
73.458393344 5.44232292175
73.458393344 5.4444858551
73.458393344 5.44289512634
73.49866496 5.44355125427
73.49866496 5.44556922913
73.548963584 5.44469184875
73.548963584 5.4415599823
73.548963584 5.44208450317
73.600612352 5.44149131775
73.600612352 5.43822593689
73.652680448 5.43145866394
73.652680448 5.42364997864
73.652680448 5.41455955505
73.703027968 5.40449256897
73.703027968 5.39550704956
73.743415808 5.38298721313
73.743415808 5.37575454712
73.793869824 5.36823196411
73.804072192 5.36104888916
73.804072192 5.3536655426
73.844357632 5.34399337769
73.844357632 5.33279151917
73.884585984 5.32379264832
73.884585984 5.31333847046
73.884585984 5.30096740723
73.936836608 5.29177589417
73.936836608 5.28080482483
73.987326208 5.27228469849
73.987326208 5.26183815002
73.987326208 5.25471801758
74.037638656 5.2502910614
74.037638656 5.24509925842
74.088032768 5.23765487671
74.088032768 5.22808570862
74.088032768 5.22039527893
74.138472448 5.21247406006
74.138472448 5.20528717041
74.178708224 5.20128555298
74.178708224 5.19668312073
74.239264512 5.19645423889
74.239264512 5.19455070496
74.239264512 5.18832893372
74.279616512 5.1881477356
74.279616512 5.18970222473
74.330943488 5.18721122742
74.330943488 5.18916053772
74.330943488 5.19136734009
74.38125312 5.19619483948
74.38125312 5.19991226196
74.43161088 5.2045375824
74.43161088 5.20745010376
74.43161088 5.20791931152
74.481965824 5.21048088074
74.481965824 5.21494598389
74.523702784 5.2174369812
74.523702784 5.21907348633
74.575899648 5.22086639404
74.575899648 5.22479171753
74.575899648 5.23220367432
74.616203008 5.24064559937
74.616203008 5.24418563843
74.666674688 5.24618263245
74.666674688 5.24947471619
74.666674688 5.25271720886
74.71702528 5.2584602356
74.71702528 5.26195640564
74.767361024 5.2615978241
74.767361024 5.26750106812
74.767361024 5.27072639465
74.817714944 5.27123184204
74.817714944 5.27286643982
74.857971968 5.27377243042
74.857971968 5.27695579529
74.918423552 5.27897949219
74.918423552 5.27751464844
74.918423552 5.27639884949
74.95868928 5.27492637634
74.95868928 5.27676124573
75.0090368 5.27861328125
75.0090368 5.28135795593
75.0090368 5.28233642578
75.059470336 5.28101654053
75.059470336 5.28139419556
75.1099264 5.27561683655
75.1099264 5.27422447205
75.1099264 5.27360267639
75.160630784 5.27077026367
75.160630784 5.26849861145
75.210996224 5.2648021698
75.210996224 5.2620880127
75.210996224 5.26076431274
75.261326848 5.2599899292
75.261326848 5.25577468872
75.302052352 5.2532989502
75.302052352 5.24992294312
75.352411648 5.24691505432
75.352411648 5.24294013977
75.352411648 5.24211044312
75.402702848 5.24055786133
75.402702848 5.23909873962
75.453198848 5.23463935852
75.453198848 5.23232765198
75.453198848 5.22992248535
75.49746432 5.22771568298
75.49746432 5.2244846344
75.547838976 5.22135658264
75.547838976 5.2219745636
75.547838976 5.22105140686
75.598225152 5.21531982422
75.598225152 5.20705909729
75.63850496 5.20375175476
75.63850496 5.19897193909
75.698881024 5.19799919128
75.698881024 5.19760818481
75.698881024 5.19229049683
75.739123712 5.18667907715
75.739123712 5.18295974731
75.78946304 5.18141479492
75.78946304 5.18063659668
75.78946304 5.17867012024
75.839869184 5.17944259644
75.839869184 5.17590637207
75.891066112 5.16949005127
75.891066112 5.163804245
75.891066112 5.16291542053
75.94354944 5.16022033691
75.94354944 5.1590511322
75.983787008 5.1556312561
75.983787008 5.15394897461
76.034131456 5.15469093323
76.044295168 5.15712852478
76.044295168 5.15557403564
76.074521088 5.15225524902
76.084812032 5.15188903809
76.125050112 5.15219039917
76.125050112 5.15563316345
76.125050112 5.15606040955
76.176920576 5.15336151123
76.176920576 5.15281410217
76.227250944 5.15375061035
76.227250944 5.15084571838
76.227250944 5.15111465454
76.277528576 5.14761276245
76.277528576 5.14330596924
76.317797632 5.13649864197
76.317797632 5.13177986145
76.317797632 5.12401885986
76.380153088 5.11912651062
76.380153088 5.11566467285
76.420501504 5.11153907776
76.420501504 5.10777397156
76.472657408 5.10191268921
76.472657408 5.09980316162
76.472657408 5.09764022827
76.522999296 5.09332580566
76.522999296 5.09294433594
76.573309184 5.08960266113
76.573309184 5.08574028015
76.573309184 5.08332176208
76.623627008 5.08031959534
76.623627008 5.07448501587


==> data/run2/output.txt <==
Time Height
0 0.200091552734
0 0.199822616577
0 0.199557495117
0.040721408 0.198868942261
0.051874304 0.198868942261
0.061979136 0.198891830444
0.061979136 0.198443603516
0.102249984 0.198384475708
0.152631808 0.198250961304
0.203077376 0.198250961304
0.203077376 0.198344421387
0.203077376 0.198344421387
0.203077376 0.198344421387
0.245314816 0.198491287231
0.245314816 0.198630523682
0.255373056 0.198556137085
0.255373056 0.19859046936
0.296475648 0.198580932617
0.338893056 0.198365402222
0.348950528 0.19861907959
0.389356288 0.198731613159
0.389356288 0.198617172241
0.439770112 0.198949050903
0.439770112 0.198949050903
0.480088832 0.198571395874
0.480088832 0.198571395874
0.530442752 0.19857711792
0.530442752 0.198434066772
0.530442752 0.198710632324
0.58086912 0.19853515625
0.58086912 0.19853515625
0.601048064 0.198376846313
0.601048064 0.198308181763
0.601048064 0.198176574707
0.653306112 0.198229980469
0.653306112 0.198229980469
0.69584384 0.198176574707
0.737896448 0.198176574707
0.779378176 0.19845123291
0.779378176 0.197951507568
0.8302848 0.197951507568
0.8302848 0.197800827026
0.8302848 0.197854232788
0.870569984 0.197688293457
0.870569984 0.197501373291
0.890728448 0.197577667236
0.931036416 0.197312545776
0.973308672 0.196959686279
1.026533888 0.196549606323
1.026533888 0.196549606323
1.026533888 0.196593475342
1.026533888 0.196522903442
1.066952448 0.196694564819
1.066952448 0.196694564819
1.107223552 0.197030258179
1.107223552 0.197030258179
1.107223552 0.197030258179
1.160227328 0.196919631958
1.160227328 0.196919631958
1.200520192 0.196608734131
1.200520192 0.19656867981
1.251158528 0.196713638306
1.271320832 0.196713638306
1.321650688 0.199227523804
1.361991936 0.199227523804
1.361991936 0.199227523804
1.402179584 0.199668121338
1.402179584 0.199668121338
1.402179584 0.198682022095
1.402179584 0.198682022095
1.452446976 0.19794960022
1.472580608 0.19794960022
1.523121408 0.196858596802
1.523121408 0.196858596802
1.563520512 0.196179580688
1.563520512 0.19585723877
1.563520512 0.195615005493
1.604078592 0.195054244995
1.604078592 0.194382858276
1.654524416 0.193556976318
1.654524416 0.193556976318
1.654524416 0.193556976318
1.695145728 0.193040084839
1.695145728 0.192464065552
1.735449088 0.190697860718
1.735449088 0.190697860718
1.787627776 0.189303588867
1.817858048 0.189303588867
1.860003072 0.188641738892
1.860003072 0.187977981567
1.900265472 0.188027572632
1.900265472 0.187850189209
1.9410432 0.187089157104
1.951186176 0.186257553101
1.991433728 0.185946655273
1.991433728 0.185475540161
1.991433728 0.183180999756
1.991433728 0.183180999756
2.041798144 0.1820728302
2.041798144 0.180875015259
2.082149376 0.179606628418
2.082149376 0.179606628418
2.124721408 0.178797912598
2.144909312 0.177840423584
2.185132032 0.176943969727
2.227580416 0.174275588989
2.227580416 0.174275588989
2.278058752 0.173421096802
2.278058752 0.173421096802
2.278058752 0.173411560059
2.278058752 0.172856521606
2.278058752 0.17265625
2.329863936 0.17233581543
2.329863936 0.172719192505
2.339921408 0.173484039307
2.390257408 0.174248886108
2.430528512 0.174248886108
2.470907648 0.174653244019
2.470907648 0.174489212036
2.470907648 0.174227905273
2.511169536 0.173196029663
2.511169536 0.173196029663
2.511169536 0.172896575928
2.511169536 0.172562789917
2.561782016 0.171853256226
2.592581376 0.171853256226
2.632923136 0.171603393555
2.632923136 0.171433639526
2.683227136 0.171267700195
2.683227136 0.171216201782
2.723525888 0.171380233765
2.73361408 0.172410202026
2.774050048 0.172410202026
2.814362624 0.17290802002
2.814362624 0.173058700562
2.814362624 0.172599029541
2.864758784 0.170598220825
2.864758784 0.170598220825
2.864758784 0.169085693359
2.864758784 0.167409133911
2.864758784 0.166876983643
2.906888704 0.166232299805
2.916942592 0.164775085449
2.93705728 0.16339225769
2.93705728 0.161954116821
2.977313536 0.160758209229
3.027620608 0.159623336792
3.027620608 0.158478927612
3.069313536 0.155005645752
3.069313536 0.155005645752
3.109617152 0.153496932983
3.109617152 0.151610565186
3.109617152 0.150035095215
3.159913472 0.147355270386
3.159913472 0.147355270386
3.180050432 0.145161819458
3.180050432 0.145161819458
3.221319936 0.142821502686
3.273398272 0.142373275757
3.313686016 0.142823410034
3.313686016 0.143923950195
3.313686016 0.145470809937
3.353972736 0.148320388794
3.353972736 0.151633453369
3.353972736 0.155099105835
3.404420352 0.158459854126
3.404420352 0.162427139282
3.444722176 0.167134475708
3.444722176 0.180430603027
3.495037952 0.180430603027
3.505101312 0.187871170044
3.557797376 0.195885848999
3.557797376 0.204066467285
3.557797376 0.211915206909
3.557797376 0.220572662354
3.598200832 0.229390335083
3.598200832 0.238679122925
3.608257024 0.248149108887
3.608257024 0.256562423706
3.668648448 0.26463432312
3.719347456 0.272723388672
3.719347456 0.280820083618
3.719347456 0.289372634888
3.719347456 0.297703933716
3.761179648 0.31448097229
3.761179648 0.31448097229
3.801442304 0.322327804565
3.851813632 0.331053924561
3.851813632 0.340226364136
3.892533248 0.34927482605
3.892533248 0.358634185791
3.892533248 0.368910980225
3.934407936 0.388467025757
3.934407936 0.388467025757
3.956567808 0.397734832764
3.956567808 0.406716537476
4.01056768 0.415311050415
4.050983424 0.43217010498
4.061024256 0.43217010498
4.061024256 0.448296737671
4.061024256 0.448296737671
4.10191872 0.455441665649
4.10191872 0.46375579834
4.1522176 0.473286819458
4.192603648 0.482657623291
4.242918912 0.491788101196
4.283149056 0.518691253662
4.283149056 0.518691253662
4.283149056 0.540312957764
4.283149056 0.540312957764
4.323400448 0.572959136963
4.323400448 0.572959136963
4.323400448 0.572959136963
4.373727232 0.582972717285
4.373727232 0.592627716064
4.41650432 0.601357650757
4.41650432 0.610303115845
4.456735488 0.619393539429
4.476937472 0.629595947266
4.530007808 0.638848495483
4.530007808 0.656352233887
4.530007808 0.656352233887
4.570307328 0.666228485107
4.570307328 0.675917816162
4.570307328 0.684403610229
4.620643072 0.693095397949
4.620643072 0.701878738403
4.640756736 0.728591156006
4.640756736 0.728591156006
4.691187712 0.737330627441
4.731481088 0.745034408569
4.731481088 0.758893203735
4.731481088 0.758893203735
4.793595904 0.765761566162
4.793595904 0.771346282959
4.793595904 0.77737159729
4.835544576 0.792597961426
4.835544576 0.792597961426
4.875821312 0.800511550903
4.919208448 0.807616424561
4.919208448 0.815839004517
4.969690368 0.830546569824
4.969690368 0.830546569824
5.00999936 0.837971878052
5.00999936 0.84528465271
5.00999936 0.851285171509
5.061810176 0.856673431396
5.061810176 0.863473129272
5.071890176 0.870785903931
5.071890176 0.877934646606
5.134280704 0.899354171753
5.177035776 0.899354171753
5.217362176 0.906861495972
5.217362176 0.91590423584
5.257659392 0.941611480713
5.257659392 0.941611480713
5.299224064 0.941611480713
5.309284608 0.950150680542
5.351376384 0.9585105896
5.391692032 0.967114639282
5.391692032 0.98217124939
5.391692032 0.98217124939
5.43201024 0.99256439209
5.43201024 1.0002204895
5.43201024 1.00888938904
5.43201024 1.01651496887
5.482404352 1.02432937622
5.502615552 1.04085273743
5.542895616 1.04085273743
5.593283072 1.04852981567
5.593283072 1.05792541504
5.593283072 1.06632156372
5.593283072 1.07482643127
5.593283072 1.08416671753
5.643705856 1.05747185073
5.643705856 1.05747185073
5.683984128 1.06719785256
5.683984128 1.06719785256
5.7243392 1.06719785256
5.744512256 1.09702439704
5.786212352 1.09702439704
5.828028672 1.10606359814
5.828028672 1.10606359814
5.828028672 1.10606359814
5.878418432 1.1127514415
5.878418432 1.11173992402
5.878418432 1.15081481137
5.878418432 1.15081481137
5.91868672 1.14939890224
5.938799872 1.14939890224
5.981060096 1.14939890224
6.031575552 1.15675767144
6.031575552 1.15675767144
6.071788032 1.21518891638
6.071788032 1.21518891638
6.071788032 1.21518891638
6.071788032 1.22481987372
6.071788032 1.22481987372
6.12377344 1.29256768515
6.12377344 1.29256768515
6.156096512 1.30919968232
6.19860736 1.30919968232
6.231358976 1.32554104835
6.231358976 1.32554104835
6.28326144 1.3713593341
6.28326144 1.3713593341
6.323564032 1.3713593341
6.323564032 1.39531884457
6.323564032 1.39531884457
6.364036608 1.42988771632
6.364036608 1.42988771632
6.384147712 1.42988771632
6.424456704 1.49052153761
6.475012352 1.49052153761
6.475012352 1.54359822947
6.475012352 1.54359822947
6.475012352 1.54359822947
6.51764992 1.5737806522
6.51764992 1.5737806522
6.52770816 1.61577369707
6.52770816 1.61577369707
6.588149248 1.65763896372
6.638441216 1.65763896372
6.638441216 1.65763896372
6.638441216 1.70574102674
6.638441216 1.70574102674
6.678659584 1.75730583776
6.678659584 1.75730583776
6.719256832 1.75730583776
6.7695616 1.79649032258
6.7695616 1.79649032258
6.819926528 1.83841643787
6.819926528 1.83841643787
6.860220672 1.86120568939
6.860220672 1.86120568939
6.900601344 1.90115035312
6.900601344 1.90115035312
6.900601344 1.90115035312
6.950949376 1.96357256853
6.950949376 1.97694160505
6.971067648 2.01912864385
6.971067648 2.01912864385
7.023279104 2.05577129455
7.06352128 2.05577129455
7.06352128 2.05577129455
7.114060032 2.11467693147
7.114060032 2.11467693147
7.164423168 2.18250625957
7.164423168 2.18250625957
7.164423168 2.18250625957
7.20745216 2.23628558334
7.20745216 2.23628558334
7.217540608 2.2747464434
7.217540608 2.2747464434
7.270725376 2.2747464434
7.310963456 2.33853762446
7.351171584 2.33853762446
7.401568256 2.35823751388
7.401568256 2.36309975702
7.4418304 2.41701504219
7.4418304 2.41701504219
7.4418304 2.41701504219
7.4418304 2.46936978713
7.4418304 2.46936978713
7.492101376 2.56595337295
7.492101376 2.56595337295
7.502189312 2.56595337295
7.552579584 2.63527267079
7.586759936 2.63527267079
7.637928192 2.66054702476
7.637928192 2.66054702476
7.637928192 2.66054702476
7.688498176 2.70531006943
7.688498176 2.70531006943
7.688498176 2.73684996784
7.688498176 2.73684996784
7.728731136 2.85747978823
7.758877952 2.85747978823
7.799122176 2.78687244778
7.799122176 2.92597109446
7.799122176 2.92597109446
7.849441536 2.98342058348
7.849441536 2.98342058348
7.849441536 2.98342058348
7.889776128 3.0466329778
7.889776128 3.0466329778
7.899869184 3.10100742704
7.941201408 3.10100742704
7.983419904 3.10100742704
7.983419904 3.17329442666
7.983419904 3.13359776374
8.033799936 3.20811781631
8.033799936 3.20811781631
8.074166784 3.27252013139
8.074166784 3.27252013139
8.074166784 3.26789058851
8.11442944 3.31495091404
8.11442944 3.31495091404
8.164769792 3.34962196347
8.164769792 3.34962196347
8.164769792 3.34962196347
8.205061632 3.37398562786
8.205061632 3.37398562786
8.235411712 3.44855092914
8.27758336 3.44855092914
8.327988736 3.44855092914
8.368273408 3.50785848564
8.368273408 3.50785848564
8.41889792 3.54972546334
8.41889792 3.54972546334
8.41889792 3.54972546334
8.41889792 3.58821861915
8.41889792 3.58821861915
8.459231232 3.61274243869
8.459231232 3.61274243869
8.480971776 3.65776323541
8.521235456 3.65776323541
8.561485056 3.65776323541
8.601737216 3.597970958
8.613137152 3.597970958
8.655300352 3.63711344808
8.655300352 3.63711344808
8.655300352 3.63711344808
8.696046592 3.69994391697
8.696046592 3.69994391697
8.696046592 3.71992750377
8.696046592 3.71992750377
8.746323968 3.71992750377
8.766462464 3.70821679851
8.808658432 3.70821679851
8.848923648 3.7313910844
8.848923648 3.7313910844
8.899320832 3.73371558177
8.899320832 3.73371558177
8.899320832 3.73371558177
8.93956608 3.70393530744
8.93956608 3.70393530744
8.93956608 3.71091900035
8.93956608 3.71091900035
8.93956608 3.71091900035
8.981040896 3.69472639303
8.981040896 3.69472639303
9.02350336 3.65220880243
9.063831808 3.65220880243
9.104189696 3.65220880243
9.104189696 3.64896124992
9.104189696 3.64896124992
9.156635648 3.65899264934
9.156635648 3.65899264934
9.198621696 3.66630722933
9.198621696 3.66630722933
9.198621696 3.66630722933
9.238904832 3.69007467013
9.238904832 3.69007467013
9.279161856 3.65624134011
9.279161856 3.65624134011
9.279161856 3.65624134011
9.319441408 3.71072692551
9.319441408 3.71072692551
9.359798272 3.68300918071
9.400052736 3.68300918071
9.440270336 3.68300918071
9.491986176 3.72565995261
9.491986176 3.72565995261
9.534230272 3.70495722979
9.534230272 3.70495722979
9.574520832 3.69502770149
9.574520832 3.69502770149
9.574520832 3.69502770149
9.626077184 3.7393270087
9.626077184 3.7393270087
9.626077184 3.70758953261
9.626077184 3.70758953261
9.626077184 3.70758953261
9.668980224 3.71269550869
9.668980224 3.71269550869
9.699250432 3.71991524324
9.740792576 3.71991524324
9.780971008 3.71991524324
9.83345664 3.68496048824
9.83345664 3.68496048824
9.873748992 3.71111633034
9.873748992 3.71111633034
9.925199616 3.77107171494
9.925199616 3.77107171494
9.925199616 3.77188814461
9.925199616 3.77188814461
9.965474048 3.76357638471
9.965474048 3.76357638471
9.965474048 3.76357638471
10.005905408 3.80634420349
10.005905408 3.80634420349
10.05720576 3.7967398335
10.05720576 3.7967398335
10.097934592 3.7967398335
10.129751296 3.808875871
10.170967552 3.808875871
10.211327232 3.83552517718
10.211327232 3.83868279668
10.211327232 3.83868279668
10.261733632 3.86235690169
10.261733632 3.86235690169
10.261733632 3.90313921175
10.261733632 3.90313921175
10.301956352 3.86981882445
10.33214208 3.86981882445
10.372497152 3.86981882445
10.372497152 3.89037027811
10.372497152 3.89037027811
10.424700928 3.85416773198
10.424700928 3.85416773198
10.424700928 3.85416773198
10.465051136 3.83991610817
10.515371008 3.83991610817
10.515371008 3.85708033852
10.515371008 3.85708033852
10.515371008 3.85708033852
10.555748608 3.86590182595
10.555748608 3.87030780129
10.575860992 3.87840068154
10.575860992 3.87840068154
10.637832704 3.9468814019
10.678286592 3.9468814019
10.678286592 3.9468814019
10.678286592 3.98093747249
10.678286592 3.98093747249
10.71857664 3.94017555991
10.71857664 3.94017555991
10.76895488 3.94017555991
10.809221888 3.98879830336
10.809221888 3.98879830336
10.859566592 3.98712593622
10.859566592 3.98712593622
10.859566592 3.98712593622
10.90082304 4.01716939543
10.90082304 4.01716939543
10.941934592 4.04902443286
10.941934592 4.04902443286
10.941934592 4.04902443286
10.992347648 3.99753701308
10.992347648 3.99753701308
11.012491264 4.05652050281
11.012491264 4.05652050281
11.062835712 4.06500806795
11.103068928 4.06500806795
11.103068928 4.06500806795
11.143367168 4.08392993217
11.143367168 4.08392993217
11.193775872 4.09189115444
11.203831808 4.09189115444
11.244125184 4.09189115444
11.284404736 4.1559360857
11.284404736 4.1559360857
11.334755328 4.1248580927
11.334755328 4.1248580927
11.375051008 4.21334139394
11.375051008 4.21334139394
11.415301376 4.21970362654
11.415301376 4.21970362654
11.465632768 4.20406536619
11.465632768 4.20406536619
11.465632768 4.20406536619
11.50804736 4.1944622835
11.50804736 4.1944622835
11.50804736 4.2051214211
11.50804736 4.2051214211
11.50804736 4.2051214211
11.548360704 4.27605459554
11.548360704 4.27605459554
11.60134656 4.22531655434
11.64162048 4.22531655434
11.681840128 4.22531655434
11.723847936 4.26654915817
11.723847936 4.26654915817
11.774987264 4.32174338532
11.774987264 4.32174338532
11.815307776 4.32426227133
11.815307776 4.32426227133
11.815307776 4.32426227133
11.855555328 4.37469761506
11.855555328 4.37469761506
11.855555328 4.35399448732
11.855555328 4.35399448732
11.855555328 4.35399448732
11.906381824 4.36099690811
11.906381824 4.36099690811
11.936759552 4.36755898802
11.977056256 4.36755898802
12.027330048 4.36755898802
12.027330048 4.38124892302
12.027330048 4.38124892302
12.068257792 4.41582777391
12.068257792 4.41582777391
12.068257792 4.41582777391
12.118791936 4.39897837895
12.118791936 4.39897837895
12.159696128 4.35341596176
12.159696128 4.35341596176
12.19998976 4.39590545204
12.223006976 4.39590545204
12.263230464 4.39590545204
12.303566336 4.43158247211
12.303566336 4.43158247211
12.354093056 4.53225414687
12.354093056 4.53225414687
12.354093056 4.53225414687
12.396701184 4.44922669247
12.396701184 4.44922669247
12.396701184 4.49784696352
12.396701184 4.49784696352
12.436960256 4.49784696352
12.467277824 4.50314528429
12.518816512 4.50314528429
12.518816512 4.4971707846
12.518816512 4.4971707846
12.559066624 4.46555959589
12.559066624 4.46555959589
12.559066624 4.46555959589
12.599287552 4.55518561758
12.599287552 4.55518561758
12.621691904 4.47535238067
12.621691904 4.47535238067
12.662828032 4.48517020001
12.703244032 4.50795513228
12.703244032 4.50795513228
12.754025472 4.52422463041
12.754025472 4.52422463041
12.754025472 4.52422463041
12.804331776 4.4913130841
12.804331776 4.4913130841
12.814806528 4.55676277967
12.814806528 4.55676277967
12.875337728 4.51606220381
12.915595776 4.51606220381
12.957992448 4.51606220381
12.957992448 4.54727086121
12.957992448 4.54727086121
12.99829504 4.56488516061
12.99829504 4.56488516061
12.99829504 4.56488516061
13.048686848 4.58200883333
13.100037888 4.58200883333
13.100037888 4.55554049887
13.100037888 4.55554049887
13.100037888 4.55554049887
13.140363008 4.63074499639
13.140363008 4.63074499639
13.150455552 4.61350488647
13.150455552 4.61350488647
13.210714112 4.54533279117
13.250981376 4.54533279117
13.292386048 4.54533279117
13.292386048 4.56592756491
13.292386048 4.56592756491
13.342628096 4.69428761124
13.342628096 4.69428761124
13.342628096 4.69428761124
13.382913536 4.64267458949
13.382913536 4.64267458949
13.40443648 4.62046631742
13.444616704 4.62046631742
13.485057024 4.67300414596
13.485057024 4.67300414596
13.535292928 4.6182547831
13.535292928 4.6182547831
13.535292928 4.6182547831
13.576061952 4.62796371685
13.576061952 4.62796371685
13.596226816 4.65960487559
13.596226816 4.65960487559
13.637597184 4.75027697746
13.677891072 4.75027697746
13.730322432 4.60554878663
13.730322432 4.70053030328
13.730322432 4.70053030328
13.770688512 4.74446479631
13.770688512 4.74446479631
13.811155712 4.65652969316
13.822266112 4.65652969316
13.862611456 4.68400064043
13.862611456 4.68400064043
13.862611456 4.68400064043
13.902925824 4.68305078081
13.902925824 4.68105187945
13.933219072 4.68105950884
13.933219072 4.67975106768
13.9843328 4.68402352862
14.02474496 4.68402352862
14.02474496 4.68516221575
14.075359744 4.69514909319
14.075359744 4.69514909319
14.115860736 4.76835455619
14.115860736 4.76902549569
14.115860736 4.77005255919
14.166233856 4.77509166943
14.166233856 4.77509166943
14.176289536 4.74714308424
14.176289536 4.74714308424
14.226613248 4.74714308424
14.266885888 4.73930260011
14.266885888 4.73930260011
14.317227008 4.75999504367
14.317227008 4.75999504367
14.359661312 4.75982031603
14.4002176 4.75982031603
14.4002176 4.75982031603
14.4002176 4.76848135274
14.4002176 4.76848135274
14.450547712 4.78564040163
14.450547712 4.78564040163
14.450547712 4.78564040163
14.470736384 4.79107758766
14.470736384 4.79107758766
14.521086464 4.79841952285
14.561386752 4.79841952285
14.561386752 4.79841952285
14.61258496 4.87387740339
14.61258496 4.87387740339
14.663008256 4.61399858266
14.70409216 4.61399858266
14.745894656 4.51218261648
14.745894656 4.51218261648
14.745894656 4.51218261648
14.78618624 4.59308588753
14.78618624 4.59308588753
14.78618624 4.59561966856
14.78618624 4.59561966856
14.78618624 4.59561966856
14.836504576 4.58669919763
14.836504576 4.58669919763
14.85662464 4.58134659055
14.907810048 4.60112368967
14.950536448 4.60112368967
14.950536448 4.58687194354
14.950536448 4.58687194354
15.000888576 4.5177116211
15.000888576 4.5177116211
15.041107712 4.52951077051
15.082939648 4.52951077051
15.082939648 4.52951077051
15.123118336 4.56917131251
15.123118336 4.53210363173
15.123118336 4.52469769694
15.123118336 4.52469769694
15.123118336 4.52469769694
15.167727872 4.53008907194
15.167727872 4.53008907194
15.199817728 4.57274021866
15.241901056 4.57274021866
15.283901952 4.57274021866
15.334229248 4.51424135376
15.334229248 4.51424135376
15.375629312 4.50596482479
15.375629312 4.50596482479
15.375629312 4.50596482479
15.417423872 4.51653238131
15.417423872 4.51653238131
15.417423872 4.39723353991
15.417423872 4.39723353991
15.459773952 4.41699314654
15.491247104 4.50623945249
15.5315072 4.50623945249
15.5315072 4.41741659864
15.5315072 4.41741659864
15.581818112 4.4192661051
15.581818112 4.4192661051
15.581818112 4.4192661051
15.622138112 4.48293297143
15.634318336 4.48293297143
15.674676224 4.44542593189
15.715154432 4.44542593189
15.765560832 4.37028883593
15.765560832 4.37028883593
15.808130816 4.41199558354
15.808130816 4.41199558354
15.808130816 4.43243546234
15.808130816 4.43243546234
15.859014656 4.40228517823
15.859014656 4.40228517823
15.899304448 4.41104506761
15.899304448 4.41104506761
15.899304448 4.41104506761
15.939533568 4.42058781853
15.939533568 4.38070521769
15.97974528 4.35082227747
15.97974528 4.35082227747
15.97974528 4.35082227747
16.032290304 4.34180199555
16.032290304 4.34180199555
16.072602112 4.33339971558
16.072602112 4.34380125881
16.133135872 4.33452852958
16.133135872 4.33452852958
16.175007232 4.33452852958
16.175007232 4.32820433784
16.175007232 4.32820433784
16.225289472 4.30080865489
16.225289472 4.30080865489
16.225289472 4.30080865489
16.275701248 4.3354416033
16.275701248 4.3354416033
16.326049536 4.28745887198
16.368921856 4.28745887198
16.368921856 4.28745887198
16.409129984 4.28995530198
16.409129984 4.28995530198
16.4594816 4.32115810398
16.4594816 4.32115810398
16.4594816 4.32115810398
16.499764224 4.30106167669
16.499764224 4.30106167669
16.509819904 4.27945523087
16.509819904 4.27945523087
16.560135936 4.2769755923
16.610965504 4.2769755923
16.610965504 4.2769755923
16.651211264 4.23466192126
16.651211264 4.23466192126
16.701547008 4.22348832161
16.701547008 4.22348832161
16.701547008 4.22348832161
16.743770624 4.18385892672
16.743770624 4.20408274379
16.76401408 4.18494828221
16.76401408 4.18494828221
16.76401408 4.18494828221
16.806338048 4.18745128967
16.806338048 4.18745128967
16.856668928 4.17882662292
16.899190272 4.17882662292
16.939848192 4.15090780416
16.939848192 4.15090780416
16.98999552 4.15090780416
16.98999552 4.13225211992
16.98999552 4.13225211992
17.04036352 4.1114200623
17.04036352 4.1114200623
17.04036352 4.1114200623
17.090709248 4.11786232544
17.131097856 4.11786232544
17.171367424 4.11446260709
17.171367424 4.11446260709
17.171367424 4.11446260709
17.212460544 3.98801612564
17.212460544 3.98801612564
17.212460544 4.07964102531
17.212460544 4.07964102531
17.262844672 4.08315482858
17.293008896 4.08315482858
17.333324032 4.08315482858
17.333324032 4.0625785407
17.333324032 4.0625785407
17.384029184 4.05464885513
17.384029184 4.05464885513
17.384029184 4.05464885513
17.43452928 4.03216906112
17.476526592 4.03216906112
17.517282816 4.04561600205
17.517282816 4.04561600205
17.517282816 4.04561600205
17.559650304 4.04370674607
17.559650304 4.04370674607
17.559650304 3.97549134413
17.559650304 3.97549134413
17.610004736 3.97549134413
17.630270464 4.00233171932
17.670647808 4.00233171932
17.71090944 3.97527197536
17.71090944 3.97527197536
17.751152128 3.96286763247
17.751152128 3.96286763247
17.751152128 3.96286763247
17.801501696 3.98842380764
17.801501696 3.98842380764
17.801501696 3.99915248189
17.801501696 3.99915248189
17.841798656 3.99915248189
17.863799808 4.00162266617
17.904054272 4.00162266617
17.954625024 3.94786371363
17.954625024 3.94786371363
17.954625024 3.99773413353
17.996454912 4.04418252661
17.996454912 4.04418252661
17.996454912 4.0263947763
17.996454912 4.0263947763
18.03915008 4.00716463956
18.070430976 4.00716463956
18.120855552 4.00716463956
18.120855552 4.02543612682
18.120855552 4.02416385872
18.161122304 4.0426359462
18.161122304 4.0426359462
18.161122304 4.0426359462
18.201390848 4.07613724684
18.201390848 4.07613724684
18.251729408 4.05026613684
18.251729408 4.05026613684
18.251729408 4.05026613684
18.302173184 4.04886485988
18.302173184 4.04886485988
18.312413184 4.03937632833
18.312413184 4.03937632833
18.373279232 4.04005390985
18.413558272 4.04005390985
18.453782528 4.04005390985
18.453782528 4.09571116198
18.453782528 4.09571116198
18.505056512 4.06754006903
18.505056512 4.06754006903
18.505056512 4.06754006903
18.545354496 4.06698874087
18.545354496 4.06698874087
18.587924992 4.08841546937
18.587924992 4.08841546937
18.587924992 4.08841546937
18.638417408 4.1015394246
18.638417408 4.1015394246
18.67867904 4.10866313656
18.67867904 4.10866313656
18.731006976 4.12645472014
18.751150848 4.12645472014
18.802743808 4.1351520298
18.802743808 4.1351520298
18.843009536 4.13984640314
18.843009536 4.13984640314
18.893284352 4.13984640314
18.893284352 4.17553717886
18.933522944 4.17553717886
18.933522944 4.19132324624
18.933522944 4.19132324624
18.933522944 4.19132324624
18.983927808 4.13844902062
18.983927808 4.13844902062
18.99401472 4.20450300574
19.005730304 4.20450300574
19.047419648 4.20450300574
19.090043648 4.18227957688
19.090043648 4.18227957688
19.132006656 4.18884685629
19.132006656 4.18884685629
19.18239232 4.21108393558
19.18239232 4.21108393558
19.18239232 4.21108393558
19.23275264 4.17049957678
19.23275264 4.17049957678
19.24372224 4.22429270024
19.24372224 4.22429270024
19.28513792 4.22429270024
19.328182528 4.26954841725
19.328182528 4.26954841725
19.379246336 4.28445300782
19.379246336 4.28445300782
19.379246336 4.28445300782
19.429556736 4.25640760636
19.429556736 4.25640760636
19.429556736 4.33803965313
19.429556736 4.33803965313
19.490061824 4.2929339612
19.531262976 4.2929339612
19.531262976 4.2929339612
19.581642752 4.35937812745
19.581642752 4.35937812745
19.621950976 4.3312121422
19.621950976 4.3312121422
19.621950976 4.3312121422
19.672299008 4.38385382762
19.672299008 4.38385382762
19.682414848 4.35317967838
19.682414848 4.35317967838
19.725363712 4.35317967838
19.7686912 4.34028384788
19.7686912 4.34028384788
19.811118848 4.39174539197
19.811118848 4.39174539197
19.861494272 4.42271701073
19.861494272 4.42271701073
19.861494272 4.42271701073
19.9017856 4.42938998305
19.9017856 4.42938998305
19.944670208 4.49905584513
19.944670208 4.49349740725
19.994939136 4.49349740725
20.007435264 4.48130498491
20.050700032 4.48130498491
20.092381952 4.55748049411
20.092381952 4.55748049411
20.092381952 4.55748049411
20.142724096 4.60654207723
20.142724096 4.60654207723
20.142724096 4.60074657366
20.142724096 4.60074657366
20.183076608 4.60074657366
20.193117952 4.6349204047
20.2462336 4.6349204047
20.2462336 4.59762156379
20.2462336 4.59762156379
20.296812544 4.64916271572
20.296812544 4.64916271572
20.296812544 4.64916271572
20.338800896 4.62022297116
20.338800896 4.62022297116
20.358946304 4.69016016262
20.358946304 4.69016016262
20.409228032 4.69016016262
20.449982976 4.66075793367
20.449982976 4.66075793367
20.492416512 4.68125031806
20.502473472 4.68125031806
20.542838272 4.68125031806
20.542838272 4.7890566294
20.552899584 4.7890566294
20.594433536 4.69596872115
20.594433536 4.69596872115
20.634729216 4.73139642403
20.686083328 4.73139642403
20.686083328 4.73139642403
20.686083328 4.68307369371
20.686083328 4.68307369371
20.726347008 4.69683825389
20.726347008 4.69683825389
20.746449408 4.69683825389
20.786680576 4.71951371333
20.827061248 4.71951371333
20.867318272 4.69308959718
20.867318272 4.71999205087
20.867318272 4.71999205087
20.917899008 4.68485402982
20.917899008 4.68485402982
20.917899008 4.67974956892
20.917899008 4.67974956892
20.95812352 4.6658747776
20.998452992 4.6658747776
21.038736384 4.72239020907
21.038736384 4.72239020907
21.080654848 4.65230268235
21.080654848 4.65230268235
21.080654848 4.65230268235
21.131380224 4.60367244467
21.131380224 4.60367244467
21.141435136 4.62670792484
21.181723136 4.62670792484
21.232740608 4.62670792484
21.232740608 4.65240608397
21.232740608 4.65240608397
21.272988672 4.63820494451
21.272988672 4.63820494451
21.313222656 4.69291208827
21.313222656 4.69291208827
21.313222656 4.69291208827
21.353616128 4.60080024312
21.353616128 4.60080024312
21.40399616 4.54413526244
21.40399616 4.54413526244
21.447702272 4.54413526244
21.467858944 4.80565317678
21.50819072 4.80565317678
21.54840576 4.75595823896
21.54840576 4.75595823896
21.54840576 4.75595823896
21.591668736 4.73242774297
21.591668736 4.73242774297
21.591668736 4.70053030268
21.591668736 4.70053030268
21.642063872 4.67723391432
21.674774016 4.67723391432
21.71505152 4.65654248518
21.71505152 4.65654248518
21.765367808 4.67652011598
21.765367808 4.67652011598
21.80552704 4.63994974165
21.81558016 4.63994974165
21.855834624 4.61083720477
21.855834624 4.61083720477
21.855834624 4.61083720477
21.906119936 4.58182008725
21.906119936 4.58182008725
21.926732288 4.28347019569
21.926732288 4.28347019569
21.968651008 4.28035931007
22.022535936 4.28211025611
22.06284288 4.34217694461
22.06284288 4.34309150511
22.10313984 4.34144927794
22.10313984 4.34058524901
22.10313984 4.33914710814
22.144535552 4.32227382727
22.144535552 4.29242921436
22.164644608 4.29324174487
22.204909312 4.29619813525
22.245152256 4.29619813525
22.2854784 4.29431335018
22.2854784 4.29431335018
22.33681408 4.2058511061
22.33681408 4.2058511061
22.33681408 4.2058511061
22.37906944 4.23864483067
22.37906944 4.23864483067
22.37906944 4.17252989971
22.37906944 4.19371795671
22.430599936 4.194637523
22.450712576 4.194637523
22.491073024 4.194637523
22.491073024 4.24852812024
22.491073024 4.24852812024
22.541380608 4.13145180429
22.541380608 4.13145180429
22.541380608 4.13145180429
22.581654528 4.1547707456
22.581654528 4.1547707456
22.601801728 4.12600824149
22.642072064 4.12600824149
22.683006976 4.12600824149
22.726134272 4.06778098004
22.726134272 4.06778098004
22.767873536 4.05818626473
22.767873536 4.05818626473
22.818194432 4.03775466555
22.818194432 4.03775466555
22.818194432 4.03775466555
22.858496 3.98527952755
22.858496 3.98527952755
22.858496 4.01328326028
22.858496 4.01328326028
22.858496 4.01328326028
22.908783616 3.94894431292
22.908783616 3.94894431292
22.939077376 3.95489525147
22.993359872 3.95489525147
23.033613312 3.95489525147
23.033613312 4.11690112978
23.033613312 4.11690112978
23.073877504 4.10055992101
23.073877504 4.10055992101
23.073877504 4.10055992101
23.12422912 4.06250444176
23.12422912 4.06250444176
23.16452864 4.08595624428
23.16452864 4.08595624428
23.215470592 4.08623090248
23.225525248 4.08773007851
23.276037376 4.08773007851
23.276037376 4.08687940102
23.276037376 4.08781018715
23.31645952 4.08399930458
23.31645952 4.08185735207
23.31645952 4.08185735207
23.356768256 4.00832109857
23.356768256 4.00773143057
23.376923392 3.96654022139
23.376923392 3.96654022139
23.429156096 3.96654022139
23.469485312 3.95055075701
23.469485312 3.95055075701
23.519832064 3.97062048182
23.519832064 3.97062048182
23.571870208 3.94458490438
23.571870208 3.94458490438
23.61224448 3.94458490438
23.61224448 3.91833000797
23.61224448 3.91833000797
23.652542464 3.89699903993
23.652542464 3.89699903993
23.652542464 3.89699903993
23.702939392 3.88610292547
23.702939392 3.88610292547
23.72313088 3.87400059404
23.76355328 3.87400059404
23.803813376 3.87400059404
23.803813376 3.85351839703
23.803813376 3.85351839703
23.855033344 3.8609077228
23.855033344 3.8609077228
23.895455744 3.88627475914
23.895455744 3.88627475914
23.945833216 3.8313393811
23.945833216 3.8313393811
23.988337408 3.85039262481
23.988337408 3.85039262481
23.988337408 3.85039262481
24.038688512 3.79831976632
24.038688512 3.79831976632
24.058825216 3.83898153533
24.069089536 3.83898153533
24.109303552 3.83898153533
24.109303552 3.84002857252
24.109303552 3.84002857252
24.1596032 3.87921826628
24.1596032 3.87921826628
24.212890624 3.80360930432
24.212890624 3.80360930432
24.255128832 3.80360930432
24.255128832 3.81141835227
24.255128832 3.81141835227
24.297300736 3.9427809124
24.297300736 3.9427809124
24.350965248 3.9427809124
24.391184128 3.94910178917
24.391184128 3.94910178917
24.441547008 3.8882611063
24.441547008 3.8882611063
24.481843456 3.95700143358
24.481843456 3.95700143358
24.532183552 3.94613908312
24.532183552 3.94613908312
24.532183552 3.94613908312
24.572462592 3.94541429064
24.572462592 3.94270013353
24.592577024 4.00337392603
24.592577024 4.00360094953
24.653015808 4.00108945548
24.693310464 4.00108945548
24.693310464 4.0830476178
24.693310464 4.0830476178
24.743653376 4.00860957981
24.743653376 4.00860957981
24.743653376 4.00860957981
24.794049536 4.07709716162
24.794049536 4.07709716162
24.844372736 4.17475238376
24.884683776 4.17475238376
24.935561472 4.09773799535
24.935561472 4.09773799535
24.978505728 4.12757545047
24.978505728 4.12757545047
25.021192192 4.1277786801
25.021192192 4.1277786801
25.063553024 4.22067350974
25.063553024 4.22067350974
25.105392128 4.21805926685
25.105392128 4.21805926685
25.105392128 4.21805926685
25.15576064 4.24400298401
25.15576064 4.24400298401
25.175946496 4.25004352548
25.186061824 4.29581595341
25.226316032 4.29581595341
25.266648576 4.31724937577
25.266648576 4.31724937577
25.306980352 4.32832898031
25.317021952 4.32832898031
25.357638144 4.27129633148
25.357638144 4.27129633148
25.357638144 4.27129633148
25.399266048 4.28572436253
25.399266048 4.27608291798
25.421416448 4.30484803194
25.421416448 4.30484803194
25.421416448 4.30484803194
25.471779072 4.39523574408
25.471779072 4.39523574408
25.523123712 4.44155397839
25.565398016 4.44155397839
25.565398016 4.44155397839
25.607222272 4.43298577873
25.607222272 4.43298577873
25.657528832 4.45037914462
25.657528832 4.45037914462
25.657528832 4.45037914462
25.708022016 4.45302211436
25.708022016 4.45302211436
25.708022016 4.48780337427
25.708022016 4.48780337427
25.759634176 4.49390106743
25.799845632 4.49390106743
25.799845632 4.49390106743
25.850190336 4.48799067669
25.850190336 4.48799067669
25.891262976 4.48428636869
25.891262976 4.48428636869
25.891262976 4.48428636869
25.94153216 4.51688844909
25.94153216 4.51688844909
25.9632256 4.5678979719
25.9632256 4.5678979719
26.006376448 4.5678979719
26.047904512 4.47367056157
26.047904512 4.47367056157
26.08813312 4.62408796954
26.08813312 4.62408796954
26.138427648 4.51323273498
26.138427648 4.51323273498
26.178730752 4.56396876048
26.178730752 4.56396876048
26.220440064 4.66365501472
26.220440064 4.66365501472
26.270807552 4.56005124041
26.270807552 4.56005124041
26.311139072 4.56889205232
26.311139072 4.56889205232
26.311139072 4.56889205232
26.364237312 4.61965794727
26.364237312 4.61965794727
26.394456832 4.60344283648
26.394456832 4.60344283648
26.454913024 4.55789494176
26.495176192 4.55789494176
26.495176192 4.55789494176
26.495176192 4.54895596038
26.495176192 4.54895596038
26.538118912 4.55995214158
26.538118912 4.55995214158
26.580888832 4.5699728585
26.636096256 4.54832213824
26.636096256 4.54832213824
26.677251584 4.52237505393
26.677251584 4.52237505393
26.677251584 4.52237505393
26.727603456 4.56495639726
26.727603456 4.56495639726
26.727603456 4.57501412816
26.737760512 4.57501412816
26.737760512 4.57501412816
26.788091136 4.61466749089
26.798943232 4.61466749089
26.839207424 4.57147271124
26.839207424 4.57147271124
26.879431936 4.52763094236
26.879431936 4.52763094236
26.92986368 4.52763094236
26.970189056 4.53343214505
27.020461312 4.53343214505
27.020461312 4.53398488592
27.020461312 4.53398488592
27.020461312 4.53398488592
27.060777984 4.54093377261
27.060777984 4.54093377261
27.080937216 4.53743010524
27.080937216 4.53743010524
27.131309056 4.53743010524
27.171617792 4.52880950794
27.171617792 4.52880950794
27.212020992 4.5440309145
27.212020992 4.5440309145
27.262387968 4.55553423205
27.262387968 4.55553423205
27.302713344 4.55553423205
27.344813056 4.52111724446
27.344813056 4.52111724446
27.344813056 4.54280075725
27.344813056 4.54280075725
27.39686656 4.54183743843
27.416986624 4.54183743843
27.458046464 4.55175185846
27.50840576 4.55175185846
27.50840576 4.41512028369
27.50840576 4.41512028369
27.548748288 4.42247692737
27.548748288 4.42920223865
27.58902272 4.47254332521
27.58902272 4.47254332521
27.58902272 4.52870730373
27.631099904 4.53220713566
27.631099904 4.53220713566
27.681434112 4.40301903225
27.681434112 4.40301903225
27.732303872 4.40301903225
27.742367232 4.50829671347
27.783576576 4.50829671347
27.833906176 4.50000712801
27.833906176 4.50000712801
27.833906176 4.50000712801
27.874192384 4.43863936968
27.874192384 4.43863936968
27.874192384 4.45699959946
27.874192384 4.45699959946
27.925249536 4.39050539113
27.956980736 4.39050539113
27.998820352 4.39050539113
27.998820352 4.34151743329
27.998820352 4.34151743329
28.039005184 4.3837612395
28.039005184 4.3837612395
28.039005184 4.3837612395
28.090663936 4.2796000565
28.13091328 4.2796000565
28.171174656 4.34034078499
28.171174656 4.34034078499
28.171174656 4.34034078499
28.221531136 4.22640715239
28.221531136 4.22640715239
28.221531136 4.36532360129
28.221531136 4.36532360129
28.27182336 4.36577564292
28.291962368 4.36726337485
28.342299392 4.372226296
28.342299392 4.3126811365
28.342299392 4.31263375
28.342299392 4.27446082248
28.342299392 4.27446082248
28.383659008 4.27446082248
28.423931904 4.13286682229
28.464192512 4.13286682229
28.514518016 4.14898870218
28.514518016 4.14898870218
28.514518016 4.14898870218
28.514518016 4.15855486248
28.514518016 4.15855486248
28.564854784 4.08296425963
28.564854784 4.08296425963
28.586637312 4.08296425963
28.627960832 4.04417882241
28.671400448 4.04417882241
28.671400448 4.05899065871
28.671400448 4.05899065871
28.721718784 4.04506230736
28.721718784 4.04506230736
28.721718784 4.04506230736
28.772037632 4.01522761376
28.772037632 4.01522761376
28.784137472 3.98958182024
28.784137472 3.98958182024
28.824380672 3.98958182024
28.864670208 3.97334136163
28.915059712 3.97334136163
28.915059712 3.98277271447
28.915059712 3.98277271447
28.915059712 3.98277271447
28.9575296 3.96173570046
28.9575296 3.96173570046
28.967588352 3.95857303995
28.967588352 3.95857303995
29.027994624 3.93224366303
29.070804992 3.93224366303
29.11104768 3.94123752883
29.11104768 3.94123752883
29.16227072 3.9410087163
29.16227072 3.9410087163
29.16227072 3.9410087163
29.212708864 3.91358052394
29.212708864 3.91358052394
29.252991232 3.91845527254
29.252991232 3.91845527254
29.252991232 3.91845527254
29.293249024 3.94321761296
29.293249024 3.94321761296
29.3435904 3.92321758149
29.3435904 3.92321758149
29.383845376 3.90124767773
29.414030336 3.90124767773
29.454391552 3.95148064641
29.454391552 3.95148064641
29.506914816 3.91349160606
29.506914816 3.91349160606
29.506914816 3.91349160606
29.547143168 3.90414641355
29.547143168 3.90414641355
29.58956544 3.89363547688
29.58956544 3.89363547688
29.58956544 3.89363547688
29.639954944 3.8784848781
29.639954944 3.8784848781
29.650043136 3.91619772382
29.650043136 3.91619772382
29.710431488 3.89655598498
29.760797952 3.89655598498
29.760797952 3.86806470415
29.760797952 3.86806470415
29.801050624 3.86491336084
29.801050624 3.86491336084
29.801050624 3.86491336084
29.852086528 3.83604396206
29.852086528 3.83604396206
29.903067648 3.83592587221
29.94335744 3.83592587221
29.94335744 3.83592587221
29.993678848 3.85623782459
29.993678848 3.85623782459
30.033981952 3.83133387793
30.033981952 3.83133387793
30.033981952 3.83133387793
30.084233472 3.77863539668
30.084233472 3.77863539668
30.094238208 3.77581201975
30.094238208 3.77581201975
30.154637312 3.80878089374
30.194932224 3.80878089374
30.194932224 3.75790854786
30.194932224 3.75233155636
30.194932224 3.75233155636
30.245320704 3.76355388421
30.245320704 3.76355388421
30.286320128 3.76355388421
30.326623232 3.74558869855
30.326623232 3.74558869855
30.366870528 3.7902826717
30.386994176 3.7902826717
30.427227648 3.7902826717
30.467533312 3.71883275201
30.467533312 3.71883275201
30.520767232 3.68433690046
30.520767232 3.68433690046
30.562585856 3.6116531559
30.562585856 3.6116531559
30.562585856 3.6116531559
30.60288768 3.71135953733
30.60288768 3.71135953733
30.60288768 3.63848825394
30.60288768 3.60108799094
30.655048704 3.60108799094
30.675163136 3.63787208851
30.719787776 3.63787208851
30.762450432 3.69140783211
30.762450432 3.58056946284
30.804342272 3.62733798087
30.804342272 3.6508234142
30.844601856 3.56649281802
30.844601856 3.56649281802
30.895045376 3.61488332643
30.895045376 3.61488332643
30.895045376 3.61488332643
30.895045376 3.59953905547
30.895045376 3.59953905547
30.935264256 3.58998898416
30.935264256 3.58998898416
30.96547072 3.58998898416
31.005837056 3.65045346874
31.056215808 3.65045346874
31.056215808 3.61009149527
31.056215808 3.61009149527
31.09646592 3.65527370121
31.09646592 3.65527370121
31.13954816 3.66491981035
31.13954816 3.66491981035
31.13954816 3.66491981035
31.180542208 3.64079396845
31.180542208 3.64079396845
31.210799872 3.67902305995
31.210799872 3.67902305995
31.261184256 3.6522478605
31.311543552 3.6522478605
31.311543552 3.6522478605
31.351811072 3.6491304059
31.351811072 3.6491304059
31.402177536 3.71005403784
31.402177536 3.71005403784
31.402177536 3.71005403784
31.452537856 3.70582888543
31.452537856 3.70582888543
31.462595072 3.71673142157
31.462595072 3.71673142157
31.502827008 3.71673142157
31.553192448 3.76638599348
31.595839232 3.76638599348
31.595839232 3.71291572998
31.595839232 3.71291572998
31.63835648 3.77457654992
31.63835648 3.77457654992
31.68141056 3.72170635346
31.68141056 3.72170635346
31.733496576 3.74668532333
31.773755904 3.74668532333
31.773755904 3.74668532333
31.773755904 3.7945923209
31.773755904 3.7945923209
31.824115456 3.76920942263
31.824115456 3.76920942263
31.84632064 3.74787924108
31.898304512 3.80127264172
31.938569472 3.80127264172
31.938569472 3.7638200213
31.938569472 3.7638200213
31.981297152 3.79593634995
31.981297152 3.79593634995
31.991389952 3.76243875986
31.991389952 3.76243875986
32.041714176 3.75960097501
32.082044928 3.75960097501
32.082044928 3.75960097501
32.124150272 3.79228440949
32.124150272 3.79228440949
32.174505472 3.7709536643
32.174505472 3.7709536643
32.174505472 3.7709536643
32.21772544 3.7826292974
32.21772544 3.7826292974
32.257995264 3.78878518515
32.257995264 3.78878518515
32.308384256 3.75151070975
32.33858048 3.75151070975
32.388934656 3.79606477242
32.388934656 3.79606477242
32.388934656 3.757995118
32.388934656 3.757995118
32.388934656 3.757995118
32.430149376 3.74682674669
32.430149376 3.74682674669
32.483058432 3.73513107232
32.523685632 3.73513107232
32.574003456 3.71961824427
32.574003456 3.71961824427
32.6242944 3.72966589735
32.6242944 3.72966589735
32.6242944 3.72966589735
32.664606208 3.73935558364
32.664606208 3.73935558364
32.674663168 3.75011799546
32.674663168 3.75011799546
32.725015808 3.76138822044
32.775842304 3.76138822044
32.775842304 3.76138822044
32.816071936 3.73998683294
32.816071936 3.73998683294
32.856377856 3.7151142835
32.856377856 3.7151142835
32.856377856 3.7151142835
32.9071232 3.80543562164
32.9071232 3.80543562164
32.917179648 3.81632051785
32.927267072 3.81632051785
32.967561216 3.81632051785
33.017896448 3.7393866678
33.017896448 3.7393866678
33.060188672 3.7499278514
33.060188672 3.7499278514
33.112388352 3.77948257769
33.112388352 3.77948257769
33.112388352 3.77948257769
33.152659712 3.80942476255
33.152659712 3.80942476255
33.162737664 3.75037115566
33.162737664 3.75037115566
33.162737664 3.75037115566
33.213095168 3.79005440965
33.213095168 3.79005440965
33.263483392 3.81466459968
33.304274176 3.81466459968
33.304274176 3.81466459968
33.344520448 3.76604465858
33.344520448 3.76604465858
33.394916864 3.76775679924
33.394916864 3.76775679924
33.436816384 3.76223819583
33.436816384 3.76223819583
33.436816384 3.76223819583
33.487130624 3.81891623558
33.487130624 3.81891623558
33.497187072 3.80739405195
33.507250432 3.80739405195
33.547479552 3.80739405195
33.588600832 3.79579923459
33.588600832 3.79579923459
33.62887424 3.79792547352
33.62887424 3.79792547352
33.62887424 3.79792547352
33.679174912 3.80863501612
33.679174912 3.80863501612
33.719461632 3.79112808032
33.719461632 3.79112808032
33.719461632 3.81024920398
33.760723712 3.8479272908
33.760723712 3.80943094315
33.792471552 3.79735296487
33.792471552 3.79735296487
33.84307456 3.84252562514
33.883268096 3.84252562514
33.883268096 3.84252562514
33.934932736 3.86233974056
33.934932736 3.81362632632
33.977398784 3.85364154019
33.977398784 3.85364154019
33.977398784 3.85364154019
34.017806848 3.86638457854
34.017806848 3.86638457854
34.037952256 3.88499992757
34.037952256 3.88499992757
34.037952256 3.88499992757
34.088309248 3.91011821419
34.088309248 3.91011821419
34.138678528 3.88858795737
34.180667136 3.86190184949
34.180667136 3.90396717153
34.180667136 3.90396717153
34.180667136 3.90396717153
34.23106304 3.91042041458
34.23106304 3.91042041458
34.281321984 3.93344909566
34.321614848 3.93344909566
34.321614848 3.93344909566
34.371990272 3.94673048435
34.371990272 3.94673048435
34.412263424 3.91896993575
34.412263424 3.91896993575
34.452544 3.91896993575
34.452544 3.93089337205
34.452544 3.93089337205
34.502885376 3.89146196545
34.502885376 3.89146196545
34.533075968 3.90182428548
34.573546752 3.90182428548
34.613819136 3.90182428548
34.613819136 3.94964784219
34.613819136 3.94964784219
34.664139264 3.92731198654
34.664139264 3.92731198654
34.664139264 3.92731198654
34.704907776 3.94237732614
34.704907776 3.94237732614
34.725102336 3.96780204293
34.765366272 3.96780204293
34.808174592 3.96780204293
34.848800256 3.90257470826
34.848800256 3.90257470826
34.889015808 3.99423964589
34.889015808 3.99423964589
34.939307776 4.01697110389
34.939307776 4.01697110389
34.979592704 3.90663867578
34.979592704 3.90663867578
35.019824896 3.92623639974
35.019824896 3.92623639974
35.019824896 3.92623639974
35.07132672 3.97920771178
35.07132672 3.97920771178
35.07132672 3.93076020528
35.07132672 3.93076020528
35.111608576 3.95518744616
35.152180992 3.95518744616
35.203153152 3.96353507959
35.24581888 3.96353507959
35.24581888 3.96353507959
35.24581888 3.92129409369
35.24581888 3.92129409369
35.288932096 3.975548163
35.288932096 3.975548163
35.299052032 4.02865696027
35.34946304 3.9274128568
35.389684736 3.9274128568
35.429949952 3.9796092743
35.429949952 3.9796092743
35.480370432 3.93883102008
35.480370432 3.93883102008
35.480370432 3.93883102008
35.520718336 3.98410430415
35.520718336 3.98410430415
35.520718336 3.9952963834
35.520718336 3.9952963834
35.520718336 3.9952963834
35.571073024 4.00636279803
35.571073024 4.00636279803
35.593485312 4.00844645967
35.593485312 4.00844645967
35.655496704 3.99715225361
35.69597696 3.99715225361
35.69597696 3.99715225361
35.736269312 3.93889322017
35.736269312 3.93889322017
35.776561664 3.94596676749
35.776561664 3.94596676749
35.826981376 3.94596676749
35.826981376 3.94075866127
35.826981376 3.94075866127
35.867222272 3.94143556713
35.877283072 3.94143556713
35.877283072 3.94143556713
35.917551872 3.93680320125
35.917551872 3.95525740422
35.928863744 3.93240345136
35.928863744 3.93240345136
35.990696448 3.91786447208
36.030958336 3.91786447208
36.072553472 3.91786447208
36.072553472 3.90064100136
36.072553472 3.90064100136
36.122985728 3.88665120966
36.122985728 3.88665120966
36.122985728 3.88665120966
36.1633024 3.92632508382
36.1633024 3.92632508382
36.183468032 3.88443787356
36.22393088 3.88443787356
36.264219648 3.88443787356
36.264219648 3.86845521574
36.264219648 3.86845521574
36.314590208 3.88334608016
36.314590208 3.88334608016
36.354998016 3.85804631918
36.354998016 3.85804631918
36.397195008 3.85804631918
36.437428224 3.83932176091
36.437428224 3.83932176091
36.437428224 3.87934247181
36.437428224 3.87934247181
36.487752704 3.8183044939
36.518004992 3.8183044939
36.558281728 3.81686687733
36.600968192 3.81686687733
36.600968192 3.81686687733
36.600968192 3.80983638354
36.600968192 3.80983638354
36.652341248 3.82748027459
36.652341248 3.82748027459
36.663672576 3.82748027459
36.703964928 3.85838968964
36.754716416 3.85838968964
36.754716416 3.79683168679
36.754716416 3.79683168679
36.795012608 3.82260987853
36.795012608 3.82260987853
36.84596224 3.82260987853
36.84596224 3.86058937548
36.84596224 3.86058937548
36.88792832 3.83487676572
36.88792832 3.83487676572
36.88792832 3.83487676572
36.938342912 3.82985009321
36.938342912 3.82985009321
36.968518912 3.87182833281
37.009969408 3.87182833281
37.050307584 3.80398563542
37.100727808 3.80398563542
37.100727808 3.85377741859
37.100727808 3.85377741859
37.142941184 3.89287145205
37.142941184 3.89287145205
37.15302656 3.90018924188
37.15302656 3.90018924188
37.20329984 3.95665847396
37.243549696 3.95665847396
37.243549696 3.95665847396
37.29385472 3.92011045335
37.29385472 3.92011045335
37.334098432 3.95551121375
37.344185856 3.95551121375
37.384501248 3.95551121375
37.424760576 3.96899398065
37.424760576 3.96899398065
37.47506944 4.03436585271
37.47506944 4.03436585271
37.515390208 4.0790589559
37.515390208 4.0790589559
37.565734656 4.00960719626
37.565734656 4.00960719626
37.565734656 4.04110059676
37.565734656 4.04110059676
37.565734656 4.04110059676
37.616083456 4.08147439018
37.616083456 4.08147439018
37.636237056 4.02758781325
37.646298368 4.02758781325
37.6871424 4.02758781325
37.738576128 4.14056860688
37.778852608 4.14056860688
37.819080192 4.09495380672
37.819080192 4.09495380672
37.819080192 4.09495380672
37.869399552 4.16422862135
37.869399552 4.16422862135
37.869399552 4.13718583764
37.869399552 4.13718583764
37.909832704 4.13172329887
37.919898112 4.13172329887
37.960132352 4.13172329887
38.0104832 4.19130815504
38.0104832 4.19130815504
38.050737408 4.11097616048
38.050737408 4.11097616048
38.050737408 4.11097616048
38.091119104 4.1266560923
38.091119104 4.1266560923
38.091119104 4.21676463743
38.091119104 4.21676463743
38.091119104 4.21676463743
38.141504256 4.1996406844
38.141504256 4.1996406844
38.171715584 4.15790743795
38.171715584 4.15790743795
38.232078336 4.14469795141
38.272306432 4.14469795141
38.323834112 4.14469795141
38.323834112 4.23184600225
38.323834112 4.23184600225
38.364073984 4.21579338961
38.364073984 4.21579338961
38.364073984 4.21579338961
38.40432384 4.21130905605
38.40432384 4.21130905605
38.424471808 4.19454479153
38.46494976 4.19454479153
38.506106112 4.19454479153
38.559101952 4.2076121216
38.559101952 4.2076121216
38.559101952 4.18957445362
38.559101952 4.18957445362
38.599359232 4.2208556196
38.599359232 4.2208556196
38.640911872 4.19344819414
38.640911872 4.19344819414
38.691282944 4.22365289559
38.731564032 4.22365289559
38.731564032 4.22365289559
38.771775488 4.23234640893
38.771775488 4.23234640893
38.771775488 4.24062256322
38.771775488 4.24062256322
38.771775488 4.24062256322
38.82220032 4.21644669055
38.82220032 4.21644669055
38.853737728 4.25286485607
38.853737728 4.25286485607
38.917056256 4.22889764869
38.957314048 4.22889764869
38.957314048 4.22889764869
38.957314048 4.26028598574
38.957314048 4.26028598574
38.99768832 4.17597814586
38.99768832 4.17597814586
39.037965056 4.17597814586
39.090169856 4.225515667
39.090169856 4.225515667
39.131982336 4.23023016723
39.142008576 4.23023016723
39.182312192 4.23023016723
39.232653824 4.2389335888
39.232653824 4.2017163514
39.232653824 4.22374069119
39.232653824 4.22374069119
39.232653824 4.22374069119
39.27411456 4.19338808923
39.27411456 4.19338808923
39.295793408 4.1897280023
39.295793408 4.1897280023
39.356138752 4.24422703821
39.396376832 4.24422703821
39.436631296 4.22112392527
39.436631296 4.28050903841
39.4868864 4.24471903206
39.4868864 4.24471903206
39.537257984 4.3292033974
39.537257984 4.3292033974
39.5787264 4.29237422304
39.5787264 4.29237422304
39.629048832 4.29237422304
39.629048832 4.31613282773
39.629048832 4.31613282773
39.670996736 4.29816330019
39.670996736 4.29816330019
39.711255808 4.33972920469
39.711255808 4.33972920469
39.762989312 4.36013454324
39.803191808 4.36013454324
39.843466752 4.31986824437
39.843466752 4.31986824437
39.843466752 4.31986824437
39.883824128 4.38902072921
39.883824128 4.38902072921
39.883824128 4.40813891582
39.883824128 4.40813891582
39.934714112 4.40813891582
39.975000832 4.36715934762
40.015286784 4.36715934762
40.057387008 4.38666837695
40.057387008 4.38666837695
40.057387008 4.40604759489
40.057387008 4.40604759489
40.057387008 4.40604759489
40.107723008 4.48373316982
40.107723008 4.48373316982
40.117781248 4.38326239074
40.117781248 4.38326239074
40.16817408 4.38326239074
40.208441088 4.37300021341
40.208441088 4.37300021341
40.250121216 4.37805659463
40.250121216 4.37805659463
40.300498944 4.37680155923
40.340755712 4.45132830023
40.340755712 4.45138505423
40.340755712 4.3945146172
40.340755712 4.3945146172
40.381216512 4.36478209199
40.401335808 4.35530979024
40.451654656 4.35530979024
40.451654656 4.46475396721
40.451654656 4.46475396721
40.491979264 4.44443262094
40.491979264 4.44443262094
40.491979264 4.44443262094
40.54287104 4.45399155382
40.54287104 4.45399155382
40.574891008 4.48492288328
40.584952832 4.48492288328
40.626159104 4.45650859468
40.646355968 4.50666347725
40.686697472 4.50666347725
40.737106944 4.45720558163
40.737106944 4.45720558163
40.737106944 4.45720558163
40.787428608 4.51757873988
40.787428608 4.51757873988
40.787428608 4.49763312054
40.787428608 4.49763312054
40.827720704 4.49715757447
40.837779456 4.49715757447
40.888121856 4.49715757447
40.930065408 4.4877317465
40.930065408 4.4877317465
40.930065408 4.46916202649
40.930065408 4.46916202649
40.930065408 4.46916202649
40.980337664 4.49035474553
40.980337664 4.49035474553
41.000495872 4.37151564094
41.000495872 4.37151564094
41.000495872 4.37151564094
41.050902272 4.38289135648
41.050902272 4.38289135648
41.091195136 4.47427753409
41.091195136 4.47427753409
41.151653376 4.43567103984
41.151653376 4.43567103984
41.191959552 4.43567103984
41.24429056 4.4250181869
41.24429056 4.4250181869
41.284584192 4.47317312597
41.284584192 4.47317312597
41.284584192 4.47317312597
41.324895232 4.4304726142
41.324895232 4.4304726142
41.334954752 4.47828484747
41.379333376 4.47828484747
41.419651328 4.47828484747
41.469911296 4.43549822897
41.469911296 4.43549822897
41.510222848 4.43265633086
41.510222848 4.43265633086
41.560538112 4.40086642484
41.560538112 4.40086642484
41.560538112 4.40086642484
41.6009856 4.39700336953
41.6009856 4.39700336953
41.6009856 4.39513516321
41.6009856 4.39513516321
41.6009856 4.39513516321
41.651356928 4.4143097127
41.651356928 4.4143097127
41.681718528 4.42417267644
41.722062336 4.42417267644
41.762278912 4.42417267644
41.812603648 4.41564278628
41.812603648 4.41564278628
41.85378048 4.27821396277
41.85378048 4.27821396277
41.85378048 4.27821396277
41.90458624 4.47924319048
41.90458624 4.47924319048
41.90458624 4.35208470242
41.90458624 4.35208470242
41.944835072 4.42449618786
41.965070848 4.42449618786
42.00578304 4.42449618786
42.056154112 4.37787987019
42.056154112 4.37787987019
42.056154112 4.35975982201
42.056154112 4.35975982201
42.09687808 4.3818008521
42.09687808 4.3818008521
42.13716736 4.37266442458
42.13716736 4.37266442458
42.13716736 4.37266442458
42.177422336 4.3443394609
42.177422336 4.3443394609
42.229602816 4.35501640205
42.229602816 4.35501640205
42.269886464 4.28514214392
42.300099072 4.28514214392
42.342096384 4.28514214392
42.393275392 4.25454433478
42.393275392 4.25454433478
42.393275392 4.28424736922
42.393275392 4.28424736922
42.393275392 4.28424736922
42.433602816 4.28565184125
42.433602816 4.28565184125
42.463826176 4.22739402656
42.463826176 4.22739402656
42.463826176 4.22739402656
42.514184448 4.30695678278
42.514184448 4.27679624064
42.554451456 4.24627763499
42.604797696 4.24627763499
42.647019008 4.28448153605
42.647019008 4.28448153605
42.697389312 4.28448153605
42.697389312 4.27194773043
42.697389312 4.27194773043
42.73772288 4.25919092571
42.73772288 4.28908343058
42.73772288 4.28908343058
42.779429376 4.26347410415
42.779429376 4.26347410415
42.799546112 4.24922561568
42.839846912 4.24922561568
42.892079104 4.24922561568
42.892079104 4.29211685487
42.892079104 4.29211685487
42.932326912 4.25914454899
42.932326912 4.25914454899
42.982680576 4.22499598516
42.982680576 4.22499598516
42.982680576 4.22499598516
43.0229376 4.27158769417
43.0229376 4.27158769417
43.06323712 4.28119233895
43.06323712 4.28119233895
43.103472896 4.28119233895
43.123587328 4.19189369175
43.163922432 4.19189369175
43.206264832 4.23147134247
43.206264832 4.23147134247
43.206264832 4.23147134247
43.257969152 4.23439597521
43.257969152 4.23439597521
43.257969152 4.23696729508
43.257969152 4.23696729508
43.308324864 4.20972295118
43.338551552 4.20972295118
43.378882048 4.20128743622
43.378882048 4.20128743622
43.419183104 4.21197625609
43.42924544 4.21197625609
43.42924544 4.21197625609
43.469567232 4.19311586694
43.469567232 4.19311586694
43.479661568 4.16460348534
43.5213312 4.16460348534
43.56168448 4.16460348534
43.612076288 4.17518501778
43.612076288 4.19416353288
43.612076288 4.1730032143
43.612076288 4.1730032143
43.612076288 4.1730032143
43.66246912 4.15751053326
43.66246912 4.15751053326
43.672556032 4.08431802501
43.672556032 4.08431802501
43.73294336 4.34141936215
43.773284352 4.34141936215
43.773284352 4.32950689026
43.773284352 4.32950689026
43.825168896 4.30961675962
43.825168896 4.30961675962
43.865408 4.31893580894
43.905650432 4.3127283652
43.905650432 4.3127283652
43.956081152 4.27876857723
43.956081152 4.27876857723
43.956081152 4.27876857723
43.996375552 4.26497131261
43.996375552 4.26497131261
44.016488448 4.23846539364
44.016488448 4.23846539364
44.066871808 4.27036505202
44.117521408 4.27036505202
44.157763328 4.26015391144
44.157763328 4.26015391144
44.198012672 4.24789251086
44.198012672 4.24789251086
44.248316672 4.24789251086
44.248316672 4.24210277136
44.289831424 4.24210277136
44.33014784 4.18890746825
44.33014784 4.18890746825
44.33014784 4.18890746825
44.380494848 4.20222112523
44.380494848 4.20222112523
44.380494848 4.24632993805
44.380494848 4.24632993805
44.421371904 4.19090227054
44.451571456 4.19090227054
44.49186048 4.19090227054
44.49186048 4.22846524557
44.49186048 4.22846524557
44.542255104 4.14101849968
44.542255104 4.14101849968
44.542255104 4.14101849968
44.582598144 4.17759654731
44.622972928 4.17759654731
44.673222144 4.17758510322
44.673222144 4.17758510322
44.673222144 4.1747603199
44.714934528 4.17038104743
44.714934528 4.16654346198
44.714934528 4.17008922309
44.714934528 4.17008922309
44.714934528 4.17008922309
44.755194112 4.09520245509
44.755194112 4.09508847459
44.79781632 4.11343349429
44.79781632 4.11343349429
44.848184576 4.00224460553
44.8884864 4.00224460553
44.939088896 4.10630071688
44.939088896 4.04643457084
44.979325696 4.1007766209
44.979325696 4.1007766209
45.019611136 4.06562077122
45.029672192 4.06562077122
45.080411392 4.08368846898
45.12058624 4.08368846898
45.12058624 4.08368846898
45.160922624 4.06229647324
45.160922624 4.06229647324
45.160922624 4.09535708596
45.160922624 4.09535708596
45.211252224 4.13055158977
45.231977728 4.13055158977
45.27228928 4.13055158977
45.27228928 4.04613712387
45.27228928 4.04613712387
45.322647808 4.03817488385
45.322647808 4.03817488385
45.322647808 4.03817488385
45.373016576 4.04185536841
45.373016576 4.04185536841
45.383063808 4.02640230674
45.423282432 4.02640230674
45.463659776 4.02640230674
45.51423744 4.07823084627
45.51423744 4.07823084627
45.51423744 4.12821604259
45.51423744 4.12821604259
45.557110528 4.14965091139
45.557110528 4.14965091139
45.557110528 4.14965091139
45.597380352 4.11806914964
45.609080832 4.11806914964
45.649406208 4.13667834431
45.649406208 4.13667834431
45.689655296 4.15758765301
45.7097984 4.15758765301
45.760566784 4.16381850334
45.800833536 4.16381850334
45.800833536 4.16381850334
45.841122304 4.15493649451
45.841122304 4.15493649451
45.841122304 4.18323806513
45.841122304 4.18323806513
45.891479552 4.24209788446
45.903425536 4.20370291885
45.943706112 4.20370291885
45.994016768 4.23891653866
45.994016768 4.23891653866
46.037075712 4.25390666839
46.037075712 4.25390666839
46.037075712 4.24752362492
46.08742144 4.24353430394
46.08742144 4.24353430394
46.08742144 4.28643062509
46.08742144 4.28643062509
46.08742144 4.28643062509
46.12767488 4.2609090065
46.12767488 4.2609090065
46.157870848 4.31094578678
46.1981824 4.31094578678
46.24847616 4.31094578678
46.288797952 4.37840355375
46.288797952 4.37840355375
46.288797952 4.36554231194
46.288797952 4.36554231194
46.339186176 4.34215766347
46.339186176 4.34215766347
46.339186176 4.34215766347
46.379534848 4.42406335835
46.379534848 4.42406335835
46.419747072 4.40863832828
46.419747072 4.40863832828
46.419747072 4.40863832828
46.470100736 4.4573230275
46.470100736 4.4573230275
46.500300288 4.42937597648
46.541200128 4.42937597648
46.581467392 4.42937597648
46.632552192 4.50161627259
46.632552192 4.50161627259
46.674728448 4.42201531432
46.674728448 4.42201531432
46.674728448 4.50957551788
46.674728448 4.50957551788
46.674728448 4.50957551788
46.714955776 4.53298663496
46.714955776 4.53298663496
46.735078912 4.50228188999
46.735078912 4.50228188999
46.735078912 4.50228188999
46.787388928 4.52955729386
46.787388928 4.52955729386
46.8377728 4.56251930237
46.888733952 4.56251930237
46.928961536 4.57492399906
46.928961536 4.57492399906
46.969181184 4.55651004201
46.969181184 4.55651004201
46.969181184 4.55651004201
47.020852736 4.52016287899
47.020852736 4.52016287899
47.030931456 4.56691612703
47.030931456 4.56691612703
47.0813184 4.48183349611
47.1216384 4.48183349611
47.1216384 4.48183349611
47.17280768 4.52654752745
47.17280768 4.52654752745
47.224333568 4.44905391081
47.224333568 4.44905391081
47.224333568 4.44905391081
47.266898944 4.55613762096
47.266898944 4.55613762096
47.276956672 4.48485710018
47.276956672 4.48485710018
47.276956672 4.48485710018
47.327258112 4.54575027329
47.327258112 4.54575027329
47.377561088 4.48045022458
47.417874176 4.48045022458
47.458192128 4.47182096265
47.458192128 4.47182096265
47.50847232 4.47182096265
47.50847232 4.48648398495
47.548738048 4.48648398495
47.588985344 4.44870026548
47.588985344 4.44870026548
47.588985344 4.44870026548
47.639301376 4.47765324361
47.639301376 4.47765324361
47.639301376 4.50700177812
47.639301376 4.50700177812
47.639301376 4.50700177812
47.679698176 4.51506133587
47.679698176 4.51506133587
47.709908736 4.46379802967
47.721445632 4.46379802967
47.771837952 4.47584712477
47.812240384 4.47584712477
47.863250944 4.47584712477
47.863250944 4.52206140397
47.863250944 4.52206140397
47.903670784 4.54248885085
47.903670784 4.54248885085
47.903670784 4.54248885085
47.94391296 4.48183529484
47.94391296 4.48183529484
47.964056064 4.49709338006
48.004359936 4.49709338006
48.044597248 4.49709338006
48.0850176 4.55915136025
48.0850176 4.55915136025
48.136355072 4.52927256719
48.136355072 4.52927256719
48.176554752 4.64463601865
48.176554752 4.64463601865
48.176554752 4.64463601865
48.217016832 4.75456619081
48.217016832 4.75456619081
48.217016832 4.69063244272
48.217016832 4.69063244272
48.217016832 4.69063244272
48.2673536 4.69415373232
48.2673536 4.69415373232
48.297655552 4.71530216194
48.33783808 4.71530216194
48.388106752 4.71530216194
48.429073408 4.72141139961
48.429073408 4.72193210579
48.479432192 4.64829234179
48.479432192 4.64752357379
48.479432192 4.64658432329
48.519725568 4.57257996329
48.519725568 4.57190239529
48.519725568 4.58344770813
48.519725568 4.58344770813
48.559998208 4.49816909554
48.580128256 4.49816909554
48.620439552 4.49816909554
48.670892032 4.41945155415
48.670892032 4.41945155415
48.712489472 4.49666650263
48.712489472 4.49666650263
48.712489472 4.49666650263
48.762732288 4.47012489798
48.762732288 4.47012489798
48.762732288 4.42606692963
48.762732288 4.42606692963
48.803001344 4.42606692963
48.823119616 4.4601066664
48.86335744 4.4601066664
48.913683456 4.44081736156
48.913683456 4.44081736156
48.95507968 4.47941444789
48.965137408 4.47941444789
48.965137408 4.47941444789
49.005593856 4.41940032996
49.005593856 4.41940032996
49.005593856 4.49054626392
49.005593856 4.49054626392
49.046965248 4.49054626392
49.068698112 4.49113824663
49.108914176 4.49113824663
49.149222912 4.42867809868
49.149222912 4.42867809868
49.149222912 4.42867809868
49.191086848 4.42195297863
49.191086848 4.42195297863
49.191086848 4.48051595218
49.191086848 4.48051595218
49.241554944 4.43123686547
49.27176448 4.43123686547
49.312065536 4.43123686547
49.312065536 4.39143256186
49.312065536 4.39143256186
49.362504192 4.511448148
49.362504192 4.511448148
49.362504192 4.511448148
49.41289728 4.42897510249
49.453162752 4.42897510249
49.453162752 4.44322278418
49.453162752 4.44322278418
49.453162752 4.44322278418
49.49344768 4.46645554054
49.49344768 4.46645554054
49.513600512 4.47123248975
49.513600512 4.47164001834
49.57585408 4.47073635185
49.616123904 4.47073635185
49.616123904 4.47073635185
49.616123904 4.46626443566
49.616123904 4.46626443566
49.666510848 4.46611856269
49.666510848 4.46611856269
49.706783744 4.46611856269
49.747032064 4.45454906103
49.747032064 4.45454906103
49.79734528 4.5075759774
49.79734528 4.5075759774
49.847675136 4.5075759774
49.887912448 4.48993929737
49.887912448 4.48993929737
49.938258176 4.43007938
49.938258176 4.43007938
49.938258176 4.43007938
49.979881472 4.46749612096
49.979881472 4.46749612096
49.979881472 4.41357915861
49.979881472 4.41357915861
50.020175872 4.40818534277
50.041225728 4.40818534277
50.081494528 4.40818534277
50.131884544 4.39788839655
50.131884544 4.39788839655
50.173293056 4.38127496507
50.173293056 4.38127496507
50.173293056 4.38127496507
50.173293056 4.39137177864
50.173293056 4.39137177864
50.223693568 4.32719818761
50.223693568 4.32719818761
50.223693568 4.32719818761
50.253889024 4.21902744436
50.253889024 4.21902744436
50.294312448 4.26939023081
50.34469632 4.26939023081
50.38710016 4.19158265663
50.38710016 4.19158265663
50.38710016 4.19158265663
50.4273152 4.20790449545
50.4273152 4.20790449545
50.437374976 4.11153870636
50.437374976 4.11153870636
50.487725056 4.11153870636
50.528918528 4.04208769994
50.528918528 4.04208769994
50.569206784 4.13605618828
50.569206784 4.13605618828
50.569206784 4.13605618828
50.62018816 4.07232764427
50.62018816 4.07232764427
50.630247424 3.97609460893
50.630247424 3.97609460893
50.691464448 3.96678935975
50.731632896 3.96678935975
50.731632896 3.96678935975
50.771872256 3.94169628113
50.771872256 3.94169628113
50.822696448 3.96657145084
50.822696448 3.96657145084
50.822696448 3.96657145084
50.862963712 3.93798159748
50.862963712 3.93798159748
50.883163648 3.90146065313
50.883163648 3.90146065313
50.923385856 3.90146065313
50.975121408 3.89914701265
50.975121408 3.89914701265
51.015349248 3.90823282652
51.015349248 3.90823282652
51.055681792 3.89376496272
51.055681792 3.89376496272
51.055681792 3.89376496272
51.106235648 3.95200466899
51.106235648 3.95200466899
51.116294912 3.84602917544
51.126321408 3.84602917544
51.16717568 3.84602917544
51.217552384 3.84316658551
51.217552384 3.84316658551
51.259474432 3.84393433455
51.259474432 3.84393433455
51.259474432 3.84393433455
51.309830144 3.72398789408
51.309830144 3.72398789408
51.319925248 3.79537390434
51.319925248 3.79537390434
51.360156672 3.79537390434
51.410487296 3.8157287665
51.410487296 3.8157287665
51.45079296 3.8204638437
51.45079296 3.8204638437
51.492434176 3.80642925233
51.492434176 3.80642925233
51.492434176 3.80642925233
51.542795008 3.8045874362
51.542795008 3.8045874362
51.56297728 3.76303675172
51.56297728 3.76303675172
51.56297728 3.76303675172
51.613334528 3.70838006835
51.613334528 3.70838006835
51.663729408 3.77858815643
51.704036352 3.77858815643
51.74453504 3.77858815643
51.74453504 3.75413884062
51.74453504 3.75413884062
51.794832128 3.74119461892
51.794832128 3.74119461892
51.835106048 3.73865715009
51.835106048 3.73865715009
51.875336704 3.73865715009
51.915611648 3.75930479527
51.915611648 3.75930479527
51.915611648 3.62660777908
51.915611648 3.62660777908
51.966931968 3.62660777908
51.987076352 3.73144160446
52.02732544 3.73144160446
52.067560448 3.76547988698
52.067560448 3.76547988698
52.067560448 3.76547988698
52.117893376 3.69053779421
52.117893376 3.69053779421
52.117893376 3.75306363245
52.117893376 3.75306363245
52.168260352 3.77858465477
52.198445056 3.77858465477
52.238811392 3.77858465477
52.238811392 3.75405286441
52.238811392 3.75405286441
52.279115008 3.81166324658
52.279115008 3.81166324658
52.279115008 3.81166324658
52.33058304 3.78831281789
52.33058304 3.78831281789
52.340670208 3.83057491257
52.381290752 3.83057491257
52.431998208 3.7778784022
52.431998208 3.7778784022
52.472239104 3.80112487061
52.472239104 3.80112487061
52.472239104 3.80112487061
52.524609536 3.85917301236
52.524609536 3.85917301236
52.534697728 3.86198775139
52.534697728 3.86198775139
52.585279232 3.80654844599
52.625544704 3.80654844599
52.625544704 3.80654844599
52.675943936 3.83054036218
52.675943936 3.83054036218
52.71618048 3.85125047259
52.71618048 3.85125047259
52.766487552 3.8674381644
52.766487552 3.8674381644
52.816822272 3.84832254544
52.816822272 3.84832254544
52.816822272 3.84832254544
52.857198848 3.88129606385
52.857198848 3.88129606385
52.867321088 3.89794127148
52.867321088 3.89794127148
52.927859712 3.87792556123
52.979600128 3.87792556123
52.979600128 3.87792556123
52.979600128 3.96518896825
52.979600128 3.96518896825
53.022038528 3.95311656604
53.022038528 3.95311656604
53.062306816 3.95311656604
53.102728704 3.97306708514
53.143025664 3.97306708514
53.193336576 4.02221942247
53.193336576 4.02221942247
53.193336576 4.02221942247
53.23366912 4.06746928374
53.23366912 4.06746928374
53.23366912 4.05205309356
53.23366912 4.05205309356
53.284051456 4.05113109251
53.314712832 4.05113109251
53.355019776 4.05113109251
53.355019776 4.09212574985
53.355019776 4.09212574985
53.407704576 4.0825350946
53.407704576 4.0825350946
53.407704576 4.0825350946
53.45805312 4.11402140999
53.45805312 4.11402140999
53.498318592 4.135318497
53.498318592 4.15527857035
53.498318592 4.15527857035
53.538876416 4.09867841474
53.538876416 4.09867841474
53.579127552 4.12096603805
53.579127552 4.12096603805
53.619430656 4.12323485926
53.651384832 4.12323485926
53.692931584 4.12323485926
53.692931584 4.13788039492
53.692931584 4.13788039492
53.737024512 4.1198684521
53.737024512 4.1198684521
53.737024512 4.1198684521
53.789202176 4.13088365299
53.789202176 4.13088365299
53.801227008 4.15023822199
53.842979072 4.15023822199
53.883174656 4.16689834577
53.923398144 4.16689834577
53.97377024 4.16275344282
53.97377024 4.16275344282
53.97377024 4.16275344282
54.024133632 4.14473693376
54.024133632 4.14473693376
54.024133632 4.15689386056
54.024133632 4.15689386056
54.064405504 4.16875112575
54.084523008 4.16875112575
54.12481024 4.15428812452
54.165131264 4.15428812452
54.21678848 4.16482327374
54.21678848 4.16482327374
54.21678848 4.16482327374
54.257020672 4.15723580615
54.257020672 4.15723580615
54.257020672 4.22335126967
54.257020672 4.22335126967
54.297238016 4.22335126967
54.327493632 4.21490258827
54.367902208 4.22851462792
54.408164352 4.22240162993
54.408164352 4.22240162993
54.45853696 4.18171273012
54.45853696 4.18171273012
54.45853696 4.18171273012
54.49884928 4.10026007684
54.5089408 4.10026007684
54.5089408 4.10334870147
54.5089408 4.10334870147
54.549176576 4.12015203948
54.569330688 4.04285801753
54.619694848 4.04285801753
54.619694848 4.05705978933
54.619694848 4.05705978933
54.619694848 4.05705978933
54.65993216 4.08409939784
54.65993216 4.08409939784
54.669987328 4.09396420497
54.669987328 4.09396420497
54.731878656 4.07895221889
54.772158208 4.07895221889
54.812491008 4.07895221889
54.812491008 4.01513964394
54.812491008 4.01513964394
54.862884608 4.04423139219
54.862884608 4.04423139219
54.862884608 4.04423139219
54.903261184 4.06609880556
54.903261184 4.06609880556
54.923374592 4.07301436718
54.963689984 4.07301436718
55.004463104 4.07301436718
55.054811392 4.0425632974
55.054811392 4.0425632974
55.054811392 4.0786366894
55.054811392 4.0786366894
55.054811392 4.0786366894
55.095048704 3.98483642988
55.095048704 3.98483642988
55.115164672 4.0779693625
55.115164672 4.0779693625
55.165553408 4.04074526034
55.205811712 4.04074526034
55.205811712 4.04074526034
55.247202048 3.97346465576
55.247202048 3.97346465576
55.298256128 4.06368370905
55.298256128 4.06368370905
55.298256128 4.06368370905
55.338532352 4.00139032452
55.338532352 4.00139032452
55.358725632 4.01924608153
55.358725632 4.01924608153
55.398974976 4.01924608153
55.449253632 4.03371913252
55.449253632 4.03371913252
55.491351808 4.10029927606
55.491351808 4.10029927606
55.531617536 4.00755586972
55.531617536 4.00755586972
55.531617536 4.00755586972
55.583498752 4.03963324048
55.583498752 4.03963324048
55.603611392 4.09310131382
55.643848192 4.07967401961
55.694219264 4.07967401961
55.736379648 4.0136194424
55.736379648 4.0136194424
55.786707968 4.07041035879
55.786707968 4.07041035879
55.786707968 4.07041035879
55.786707968 3.97464229056
55.786707968 3.97464229056
55.826999296 4.0106566592
55.826999296 4.0106566592
55.84707328 4.03574209597
55.897372672 4.03574209597
55.93766144 4.03574209597
55.93766144 4.02549533379
55.93766144 4.02549533379
55.97968128 4.0208621241
55.97968128 4.0208621241
55.97968128 4.0208621241
56.020514048 4.06150630053
56.020514048 4.06150630053
56.040630272 4.01842725359
56.080966912 4.01842725359
56.132255232 4.01842725359
56.132255232 4.00836838359
56.132255232 4.00836838359
56.172586752 4.01332608245
56.172586752 4.01332608245
56.212808448 4.01658988912
56.212808448 4.01658988912
56.212808448 4.01658988912
56.263204608 3.9995713141
56.263204608 3.9995713141
56.295375872 3.99916059753
56.295375872 3.99916059753
56.345954048 3.99884016296
56.376165632 4.00355703613
56.416519168 4.00966818115
56.456841472 4.00966818115
56.456841472 4.0089758136
56.50841344 4.00374586365
56.50841344 3.99854452393
56.50841344 3.99323637268
56.50841344 3.99215299866
56.50841344 3.98849470398
56.548768512 3.98657209656
56.548768512 3.98197920105
56.570045952 3.97883398315
56.620369408 3.9743097522
56.660562944 3.96964056274
56.70080512 3.97264463684
56.70080512 3.97278578064
56.75113216 3.97195989868
56.75113216 3.97125227234
56.75113216 3.97063429138
56.75113216 3.96733457825
56.79154944 3.96389181396
56.80161024 3.96186430237
56.843333888 3.96059973022
56.895400192 3.95868665955
56.895400192 3.95868665955
56.935956992 3.95697195312
56.935956992 3.95237905762
56.986446848 3.94374830505
56.986446848 3.93987638733
57.026929408 4.01457400383
57.026929408 4.01465171283
57.0671616 4.08962347083
57.0671616 4.08966852633
57.117528832 4.16402612883
57.117528832 4.16488656783
57.117528832 4.16492926083
57.157831936 4.21919157647
57.157831936 4.21919157647
57.157831936 4.27257913599
57.208271872 4.27257913599
57.208271872 4.27257913599
57.248533248 4.26015253958
57.248533248 4.26015253958
57.288793856 4.22241752072
57.288793856 4.22241752072
57.339208704 4.13059057577
57.339208704 4.13059057577
57.339208704 4.21395275095
57.379487744 4.22866538442
57.379487744 4.22866538442
57.399568384 4.17455734185
57.399568384 4.17455734185
57.399568384 4.17455734185
57.449870592 4.18161547803
57.449870592 4.18161547803
57.500184576 4.23234926946
57.551200512 4.23234926946
57.551200512 4.23234926946
57.591450112 4.20086347601
57.591450112 4.20086347601
57.631707136 4.23138797554
57.631707136 4.23138797554
57.682057472 4.19049326026
57.682057472 4.19049326026
57.682057472 4.19049326026
57.722292736 4.1903982493
57.722292736 4.1903982493
57.743771648 4.25278618683
57.743771648 4.25278618683
57.794075648 4.19257219057
57.844509696 4.20010681043
57.88477696 4.20741202445
57.88477696 4.20741202445
57.88477696 4.20741202445
57.927035904 4.28578768418
57.927035904 4.28578768418
57.937052672 4.25053248055
57.937052672 4.25053248055
57.987414272 4.25053248055
58.027683328 4.21587902695
58.067867136 4.21587902695
58.067867136 4.24951804847
58.067867136 4.24951804847
58.118219264 4.23772447536
58.118219264 4.23772447536
58.118219264 4.34811262787
58.168605952 4.2802105766
58.168605952 4.2802105766
58.178694912 4.27597425539
58.178694912 4.27597425539
58.178694912 4.27597425539
58.22901504 4.24341032878
58.22901504 4.24341032878
58.279305728 4.26637817882
58.3195904 4.26637817882
58.3195904 4.26637817882
58.372047616 4.36267815004
58.372047616 4.36267815004
58.412463616 4.23911302138
58.412463616 4.23911302138
58.452762624 4.21792681935
58.452762624 4.21792681935
58.503076864 4.28096576653
58.503076864 4.28096576653
58.543337984 4.28269367687
58.543337984 4.28269367687
58.543337984 4.28269367687
58.583632128 4.29000897187
58.583632128 4.29000897187
58.623925248 4.26690717443
58.623925248 4.26690717443
58.623925248 4.26690717443
58.674326528 4.30607155424
58.674326528 4.30607155424
58.714636032 4.30083750807
58.714636032 4.30083750807
58.775024128 4.32500855815
58.775024128 4.32500855815
58.815295232 4.32500855815
58.815295232 4.43671144349
58.815295232 4.43671144349
58.86557184 4.3601616096
58.86557184 4.3601616096
58.905867264 4.3601616096
58.947647232 4.34681443342
58.947647232 4.34681443342
58.988022528 4.38967225047
59.008199936 4.38967225047
59.04845056 4.38967225047
59.088704256 4.16422611015
59.088704256 4.16422611015
59.139327232 4.16849674292
59.139327232 4.16849674292
59.179642112 4.18990974075
59.179642112 4.18990974075
59.179642112 4.18990974075
59.230123776 4.2049742061
59.230123776 4.2049742061
59.230123776 4.24748964459
59.230123776 4.24748964459
59.230123776 4.24748964459
59.27040512 4.21963661536
59.27040512 4.21963661536
59.300594432 4.24265116535
59.342745088 4.24265116535
59.383000576 4.24265116535
59.423294976 4.20967686832
59.423294976 4.20967686832
59.473644288 4.22337386023
59.473644288 4.22337386023
59.473644288 4.22337386023
59.524018432 4.11178361091
59.524018432 4.11178361091
59.524018432 4.22477212243
59.524018432 4.22477212243
59.5671296 4.24692346261
59.587248128 4.18292763534
59.627515136 4.18292763534
59.677836288 4.1767243377
59.677836288 4.1767243377
59.718109184 4.18618554089
59.718109184 4.18618554089
59.718109184 4.18618554089
59.768470016 4.11503638161
59.768470016 4.11503638161
59.768470016 4.11278733834
59.768470016 4.11278733834
59.810800128 4.11278733834
59.8309248 4.09597294609
59.871218432 4.09597294609
59.921611008 4.02942248835
59.921611008 4.02942248835
59.921611008 4.00494039346
59.921611008 4.00494039346
59.921611008 4.00494039346
59.961851648 3.94561974744
59.961851648 3.94561974744
59.981966336 3.94840942997
59.981966336 3.93910870394
60.022302976 3.93910870394
60.072687104 3.91190691058
60.112952832 3.91190691058
60.112952832 3.90952425248
60.112952832 3.90952425248
60.112952832 3.90015785339
60.163462656 3.85577417885
60.163462656 3.85577417885
60.17352192 3.81695451697
60.17352192 3.81695451697
60.23396352 3.81992984444
60.274215936 3.81992984444
60.274215936 3.81992984444
60.274215936 3.81333232551
60.274215936 3.80910182625
60.324643072 3.73436011979
60.324643072 3.73436011979
60.375678208 3.72188174629
60.415938048 3.72188174629
60.456198144 3.72691669057
60.456198144 3.72691669057
60.456198144 3.72691669057
60.50719744 3.72792094669
60.50719744 3.72792094669
60.518309632 3.67118687033
60.518309632 3.67118687033
60.568672512 3.67118687033
60.609129984 3.8508532593
60.609129984 3.8508532593
60.649412608 3.84874199218
60.649412608 3.84874199218
60.701269504 3.85421459872
60.701269504 3.85421459872
60.701269504 3.85421459872
60.741707264 3.83511821039
60.741707264 3.83511821039
60.761858048 3.81596643822
60.761858048 3.81596643822
60.81217536 3.81596643822
60.85259264 3.75973274409
60.85259264 3.75973274409
60.892871936 3.75579788386
60.892871936 3.74551918208
60.892871936 3.739774248
60.943205632 3.76503710963
60.943205632 3.76503710963
60.953326336 3.78871389858
60.953326336 3.78871389858
61.004822272 3.78226515285
61.047336448 3.77894827358
61.047336448 3.77448126308
61.099464192 3.77195021145
61.099464192 3.77313848965
61.139781888 3.76989790432
61.139781888 3.76555296413
61.139781888 3.76624533169
61.181880832 3.73715552525
61.181880832 3.73715552525
61.20201728 3.78061606003
61.20201728 3.78061606003
61.20201728 3.78061606003
61.252390912 3.7610839337
61.252390912 3.7610839337
61.302726912 3.72452565923
61.343033856 3.72452565923
61.383297536 3.72743602717
61.383297536 3.72743602717
61.425409536 3.72743602717
61.425409536 3.70530147734
61.425409536 3.70530147734
61.475729408 3.657422314
61.475729408 3.657422314
61.485790208 3.657422314
61.527862784 3.6403343165
61.570611712 3.6403343165
61.570611712 3.60979207657
61.570611712 3.60979207657
61.610975232 3.63677433611
61.610975232 3.63677433611
61.661339648 3.62182711508
61.711693824 3.62182711508
61.711693824 3.62182711508
61.711693824 3.60496683229
61.711693824 3.60496683229
61.752003584 3.57130471101
61.752003584 3.57130471101
61.782216704 3.58496902515
61.822472704 3.58496902515
61.862798336 3.58496902515
61.905088512 3.59816584786
61.905088512 3.59816584786
61.956854784 3.52739123894
61.956854784 3.52739123894
61.956854784 3.52739123894
61.997057536 3.51744226034
61.997057536 3.51744226034
61.997057536 3.57200282279
61.997057536 3.57200282279
62.037323008 3.57200282279
62.06763008 3.60556437634
62.107894784 3.60556437634
62.158244352 3.57538724652
62.158244352 3.57538724652
62.158244352 3.57881574514
62.158244352 3.57881574514
62.158244352 3.57881574514
62.198616832 3.60685745359
62.198616832 3.60685745359
62.218771456 3.64908833538
62.218771456 3.64908833538
62.260969984 3.64908833538
62.30450944 3.69434017047
62.30450944 3.69434017047
62.3548928 3.65943716783
62.364952576 3.65943716783
62.405193728 3.65943716783
62.405193728 3.76748858627
62.405193728 3.76748858627
62.455702272 3.72886415055
62.455702272 3.72886415055
62.495956736 3.68243944739
62.495956736 3.68243944739
62.495956736 3.68243944739
62.546332928 3.724824346
62.546332928 3.724824346
62.587620864 3.82519515606
62.587620864 3.82519515606
62.628911872 3.82519515606
62.649091328 3.76857649009
62.689342976 3.76857649009
62.73968896 3.81528505256
62.73968896 3.81528505256
62.73968896 3.81528505256
62.77999104 3.73895850676
62.77999104 3.73895850676
62.77999104 3.80160077263
62.77999104 3.80160077263
62.830433536 3.81367482402
62.851911936 3.79501458542
62.892834816 3.79501458542
62.93311232 3.837508488
62.93311232 3.837508488
62.985477376 3.88593988336
62.985477376 3.88593988336
62.985477376 3.88593988336
62.985477376 3.85830547283
62.985477376 3.85830547283
63.027735296 3.85219751886
63.027735296 3.85219751886
63.027735296 3.85219751886
63.04786176 3.90937536006
63.04786176 3.90937536006
63.098177024 3.9323991263
63.138462208 3.9323991263
63.138462208 3.9323991263
63.188780032 3.96898220554
63.188780032 3.96898220554
63.229062912 3.94877702349
63.229062912 3.94877702349
63.269381376 3.9644318919
63.269381376 3.9644318919
63.312832 3.9644318919
63.32289024 4.00688155557
63.364280576 4.00688155557
63.4158976 4.06224718833
63.4158976 4.06224718833
63.4158976 4.05664956876
63.457697536 3.95539275232
63.457697536 3.95539275232
63.457697536 3.84938216114
63.457697536 3.84938216114
63.457697536 3.84938216114
63.498056448 3.81839071977
63.498056448 3.81839071977
63.538386944 3.90713257959
63.538386944 3.90713257959
63.578909952 3.91321761605
63.6292096 3.91321761605
63.6292096 3.91321761605
63.669463808 3.87741200949
63.669463808 3.87741200949
63.719872512 3.89757822154
63.719872512 3.89757822154
63.760188928 3.89757822154
63.8106368 3.8730966487
63.8106368 3.8730966487
63.850868224 3.86962441685
63.850868224 3.86962441685
63.850868224 3.86962441685
63.89270016 3.83462937759
63.89270016 3.83462937759
63.89270016 3.83394998374
63.89270016 3.83394998374
63.942992896 3.81998748525
63.973282816 3.81998748525
64.014998528 3.81998748525
64.014998528 3.82589354366
64.014998528 3.82589354366
64.065273344 3.79910394578
64.065273344 3.79910394578
64.075437312 3.79361587792
64.115666432 3.79361587792
64.16722688 3.94236775688
64.16722688 3.94236775688
64.16722688 3.94236775688
64.207528448 4.00668898423
64.207528448 4.00668898423
64.207528448 3.98608962762
64.207528448 3.98608962762
64.267943936 4.04149918211
64.3182848 4.04149918211
64.358597376 4.04149918211
64.358597376 3.98578426689
64.358597376 3.98578426689
64.398866432 4.00975653021
64.398866432 4.00975653021
64.408922112 4.00975653021
64.449140992 4.05714544551
64.449140992 4.05714544551
64.489380352 4.01524846235
64.489380352 4.01524846235
64.529683712 4.03085946374
64.580164096 4.03085946374
64.620471808 4.00494181641
64.620471808 4.00494181641
64.670762752 3.99371801979
64.670762752 3.99371801979
64.670762752 3.99371801979
64.670762752 4.08959766442
64.670762752 4.08959766442
64.711099904 4.05457952095
64.711099904 4.05457952095
64.711099904 4.05457952095
64.754144512 4.04231879332
64.754144512 4.04231879332
64.80448 4.07473813405
64.844790528 4.07473813405
64.889573888 4.09476827494
64.889573888 4.09476827494
64.931827712 4.16159820322
64.931827712 4.16159820322
64.931827712 4.16159820322
64.972102656 4.19237485644
64.972102656 4.19237485644
64.992274944 4.21442106479
64.992274944 4.21442106479
65.053606912 4.1958404532
65.093965312 4.1958404532
65.093965312 4.20595499465
65.093965312 4.23940213695
65.093965312 4.23940213695
65.144390656 4.21811886572
65.144390656 4.21811886572
65.184650752 4.21811886572
65.226878208 4.2657221868
65.226878208 4.2657221868
65.267118336 4.34874422495
65.267118336 4.34874422495
65.267118336 4.30044603438
65.317468672 4.34324993286
65.317468672 4.34324993286
65.327534592 4.33386434979
65.327534592 4.33386434979
65.389852672 4.30718447308
65.430150912 4.30718447308
65.472356864 4.30718447308
65.472356864 4.28576621419
65.472356864 4.28576621419
65.522840832 4.31189626376
65.522840832 4.31189626376
65.534128128 4.3136714289
65.574464512 4.3136714289
65.6147968 4.3420936743
65.655106048 4.3420936743
65.655106048 4.3420936743
65.705439744 4.30441252262
65.705439744 4.30441252262
65.705439744 4.37374713233
65.705439744 4.37374713233
65.755757568 4.41176546027
65.77645312 4.41176546027
65.816775936 4.41176546027
65.816775936 4.4434941205
65.816775936 4.4434941205
65.858146816 4.41691577077
65.858146816 4.41691577077
65.858146816 4.41691577077
65.90149376 4.40025566129
65.90149376 4.40025566129
65.921682176 4.46660146077
65.961969408 4.46660146077
66.002241792 4.46660146077
66.052593408 4.48504284452
66.052593408 4.48504284452
66.092939008 4.52786995718
66.092939008 4.52786995718
66.092939008 4.52786995718
66.134022656 4.52838447238
66.134022656 4.52838447238
66.134022656 4.45403980882
66.134022656 4.45403980882
66.184317696 4.5563283294
66.205878272 4.5563283294
66.248041472 4.5563283294
66.248041472 4.54634390554
66.248041472 4.54634390554
66.29836544 4.61286266741
66.29836544 4.61286266741
66.29836544 4.61286266741
66.338658048 4.61060290305
66.338658048 4.61060290305
66.378941952 4.67566618452
66.378941952 4.67566618452
66.378941952 4.67566618452
66.42924032 4.66360233085
66.42924032 4.66360233085
66.449383936 4.63938978268
66.449383936 4.63938978268
66.509764352 4.70151423505
66.552394496 4.70151423505
66.59377664 4.70151423505
66.59377664 4.59251099903
66.59377664 4.59251099903
66.635264 4.72937479791
66.635264 4.72937479791
66.645344512 4.72937479791
66.685659648 4.6911177755
66.725952512 4.6911177755
66.767166464 4.80542609797
66.767166464 4.80542609797
66.767166464 4.80542609797
66.817634816 4.71981150289
66.817634816 4.71981150289
66.817634816 4.797000896
66.817634816 4.797000896
66.867902208 4.80543519165
66.888017408 4.82387734558
66.928928256 4.82387734558
66.979194368 4.83514214661
66.979194368 4.84745598938
67.019467264 4.86835480835
67.019467264 4.86835480835
67.019467264 4.86835480835
67.05974784 4.86863389631
67.05974784 4.86863389631
67.05974784 4.85969069381
67.05974784 4.85969069381
67.05974784 4.85969069381
67.110031872 4.89036501748
67.110031872 4.89036501748
67.140271872 4.96899057116
67.181622272 4.96899057116
67.222646272 4.87788600625
67.262951424 4.87788600625
67.313231872 4.98560617118
67.313231872 4.98560617118
67.35356672 4.90405874412
67.35356672 4.90405874412
67.40397312 4.99162187927
67.40397312 4.99162187927
67.444227584 5.03358974609
67.444227584 5.03358974609
67.444227584 5.03697528991
67.444227584 5.04283657226
67.495568896 5.05305233154
67.495568896 5.05305233154
67.535812096 5.05847110901
67.535812096 5.0640558258
67.576131328 5.07846012268
67.626444032 5.07846012268
67.66674688 5.08309879455
67.66674688 5.08872547302
67.718759424 5.09345379028
67.718759424 5.0975412384
67.718759424 5.09961834106
67.759061248 5.09532871399
67.759061248 5.09532871399
67.759061248 5.09605922851
67.799351808 5.09341564331
67.799351808 5.09341564331
67.819499776 5.08853283081
67.819499776 5.08572521362
67.859851264 5.0866540924
67.911505152 5.08378925476
67.911505152 5.0805906311
67.951823872 5.07936611328
67.951823872 5.07936611328
67.992131584 5.07410564575
67.992131584 5.0667108551
67.992131584 5.0667108551
68.044307712 5.06102886352
68.044307712 5.06102886352
68.064531712 5.06359806213
68.064531712 5.06359806213
68.104837632 5.06523456726
68.158668288 5.06641903076
68.198920448 5.06463565979
68.239190272 5.06607570801
68.239190272 5.0669855133
68.289583872 5.06734790954
68.289583872 5.06770076904
68.289583872 5.06779232178
68.289583872 5.06946315918
68.329827328 5.06863155517
68.349919232 5.06980648193
68.400300032 5.07024135742
68.44056064 5.07214298401
68.44056064 5.07762661133
68.49095936 5.07731762085
68.49095936 5.07731762085
68.49095936 5.07731762085
68.53192448 5.0768293396
68.53192448 5.0794061676
68.53192448 5.07922687683
68.53192448 5.07922687683
68.572233728 5.08900966797
68.593635072 5.08900966797
68.633905664 5.09346141968
68.684280576 5.09346141968
68.684280576 5.09693088684
68.726333952 5.09807338867
68.726333952 5.09807338867
68.726333952 5.10110035095
68.726333952 5.10182705078
68.7766272 5.12247982178
68.786718976 5.12247982178
68.827047936 5.13015117798
68.869515008 5.13538875732
68.912085504 5.14080753479
68.912085504 5.14848842773
68.912085504 5.14848842773
68.912085504 5.15101566467
68.912085504 5.15101566467
68.962377728 5.15222110901
68.962377728 5.14474048767
68.98254336 5.14474048767
69.032931072 5.13345661316
69.0740992 5.13345661316
69.114363904 5.13062610779
69.114363904 5.12596645508
69.155209728 5.12561550293
69.155209728 5.12561550293
69.155209728 5.1260065094
69.205554176 5.12576427612
69.205554176 5.12576427612
69.205554176 5.12428226623
69.205554176 5.12428226623
69.205554176 5.12325802002
69.246971648 5.11883297119
69.246971648 5.11458721313
69.278533632 5.11394634399
69.320970752 5.10971203003
69.371252224 5.10587253723
69.371252224 5.10156002197
69.371252224 5.10156002197
69.41249792 5.10005703125
69.41249792 5.1004041687
69.452850432 5.08846607361
69.452850432 5.08846607361
69.452850432 5.08846607361
69.49315072 5.08884754333
69.49315072 5.08501949463
69.543521536 5.08514347229
69.543521536 5.08223285827
69.583815936 5.07815876159
69.605389312 5.07603778991
69.655824384 5.07163372192
69.655824384 5.06864872131
69.655824384 5.06864872131
69.655824384 5.06640186462
69.696137472 5.06471004638
69.696137472 5.06436863098
69.716251392 5.06503811035
69.716251392 5.06503811035
69.716251392 5.06503811035
69.7665792 5.06806697998
69.776637952 5.06806697998
69.817011968 5.06968441162
69.817011968 5.06895961914
69.857260544 5.07142009887
69.857260544 5.07687702331
69.908829184 5.08034458313
69.950703872 5.08136119995
69.950703872 5.08136119995
69.991051008 5.0792612091
69.991051008 5.07725658569
69.991051008 5.07880344543
70.041372928 5.07920017395
70.041372928 5.07816066894
70.061492736 5.0713895813
70.061492736 5.0713895813
70.111886848 5.0713895813
70.154048512 5.07255687866
70.154048512 5.07255687866
70.204411392 5.06918659363
70.204411392 5.06843509826
70.244741376 5.06867351684
70.244741376 5.06968631897
70.244741376 5.06678714905
70.295505408 5.06479587707
70.295505408 5.06479587707
70.335800576 5.06521740112
70.335800576 5.06107845459
70.376007936 5.058968927
70.426369536 5.05829372558
70.426369536 5.05829372558
70.426369536 5.05501499328
70.426369536 5.0561765686
70.426369536 5.05298938904
70.476717312 5.04704036865
70.476717312 5.04704036865
70.496930816 5.03568592224
70.496930816 5.03568592224
70.547373056 5.02507343445
70.589333248 5.02507343445
70.641326336 5.02328434143
70.641326336 5.02321376953
70.681622272 5.01279392395
70.681622272 5.01279392395
70.681622272 5.01279392395
70.732868608 5.00877895508
70.732868608 5.00685253296
70.742961152 4.99747219238
70.78317312 4.99747219238
70.823478272 4.99747219238
70.873781248 4.99942531738
70.873781248 5.00304165039
70.873781248 5.00557842407
70.873781248 5.00426616821
70.925516032 5.00542774353
70.925516032 5.00542774353
70.925516032 5.00542774353
70.967684352 5.00704136047
70.967684352 5.00704136047
71.008002048 5.00507488403
71.008002048 5.00179996643
71.049078528 4.99709263
71.069171456 4.99165477905
71.109522432 4.98680248413
71.15982848 4.984334375
71.15982848 4.98032703552
71.15982848 4.98101177368
71.15982848 4.97480526123
71.15982848 4.97480526123
71.201979648 4.91534475423
71.201979648 4.91481493323
71.23218432 4.91744898169
71.272841728 4.91744898169
71.324577536 4.92395876257
71.324577536 4.93518541663
71.324577536 4.93518541663
71.364868352 4.86068033713
71.364868352 4.85976429313
71.364868352 4.85843314063
71.405146624 4.85872877966
71.415205632 4.85872877966
71.455507456 4.78164126116
71.455507456 4.78158654716
71.505809408 4.71066773816
71.505809408 4.71061979666
71.556760064 4.63473207566
71.556760064 4.63293664916
71.556760064 4.63234919666
71.597479936 4.56144355466
71.597479936 4.56104179016
71.6417408 4.54023437289
71.6417408 4.54023437289
71.683441152 4.53139935831
71.703558144 4.53139935831
71.74383104 4.53139935831
71.784091136 4.57072667847
71.784091136 4.57072667847
71.834444032 4.54935623201
71.834444032 4.54935623201
71.834444032 4.54935623201
71.874742528 4.57561052381
71.874742528 4.57561052381
71.874742528 4.64110584976
71.874742528 4.64110584976
71.915167744 4.63479969973
71.9453824 4.67168279725
71.995692032 4.67168279725
71.995692032 4.60829686349
71.995692032 4.60829686349
72.035963392 4.60534338045
72.035963392 4.60534338045
72.035963392 4.60534338045
72.076753152 4.65359089951
72.076753152 4.65359089951
72.09693184 4.60288875801
72.09693184 4.60288875801
72.09693184 4.60288875801
72.147288576 4.69093040377
72.147288576 4.69093040377
72.197609984 4.64053022013
72.247924992 4.64053022013
72.247924992 4.64053022013
72.288226048 4.6023100678
72.288226048 4.6023100678
72.338611456 4.57459392657
72.338611456 4.57459392657
72.379730944 4.64675013704
72.379730944 4.64675013704
72.430114304 4.63942450116
72.430114304 4.63942450116
72.480553984 4.63215858797
72.480553984 4.63215858797
72.480553984 4.63215858797
72.520800512 4.59592052079
72.520800512 4.59592052079
72.540921856 4.60773728929
72.540921856 4.60773728929
72.583331072 4.60773728929
72.623519232 4.57012933178
72.623519232 4.57012933178
72.673922048 4.6606132776
72.673922048 4.6606132776
72.724398592 4.63126590763
72.724398592 4.63126590763
72.76596224 4.63039279581
72.76596224 4.63039279581
72.816286208 4.61820173507
72.816286208 4.61820173507
72.816286208 4.61820173507
72.856523776 4.6148142839
72.856523776 4.6148142839
72.887674112 4.6088061357
72.887674112 4.60628462081
72.887674112 4.60744810348
72.929366016 4.55395186752
72.929366016 4.55395186752
72.979694592 4.55651915878
73.020382976 4.56477607102
73.020382976 4.5743528685
73.070736384 4.58837951035
73.070736384 4.58837951035
73.111020544 4.59610617966
73.111020544 4.59610617966
73.161365248 4.6088816008
73.161365248 4.6088816008
73.161365248 4.6088816008
73.201661952 4.61152327866
73.201661952 4.61286795944
73.223264256 4.62344802231
73.223264256 4.62344802231
73.275416832 4.62694800705
73.317364224 4.62694800705
73.357621248 4.63212455124
73.408156928 4.63212455124
73.408156928 4.63212455124
73.448443648 4.55885225124
73.448443648 4.55879014674
73.448443648 4.49508472374
73.448443648 4.49503528824
73.4887168 4.48536433716
73.518902784 4.48536433716
73.559140608 4.46870627594
73.559140608 4.46870627594
73.600727808 4.45047677269
73.600727808 4.45047677269
73.600727808 4.45047677269
73.652801024 4.4318144379
73.652801024 4.4318144379
73.662857472 4.41279844514
73.703146752 4.41279844514
73.743532032 4.41279844514
73.793959424 4.42196321414
73.793959424 4.42196321414
73.834394112 4.41985333053
73.834394112 4.41985333053
73.884706048 4.3770944581
73.884706048 4.3770944581
73.884706048 4.37397301162
73.926861824 4.40205620313
73.926861824 4.40205620313
73.926861824 4.32983953798
73.926861824 4.32983953798
73.926861824 4.32983953798
73.967158528 4.36833927228
73.967158528 4.36833927228
73.997503232 4.34913933547
74.04781568 4.34913933547
74.088114688 4.32231789136
74.128443648 4.29428865967
74.128443648 4.29428865967
74.178824448 4.32746256703
74.178824448 4.32746256703
74.178824448 4.32746256703
74.219266048 4.23189720793
74.219266048 4.23189720793
74.219266048 4.26518028434
74.219266048 4.26518028434
74.259530752 4.24697695934
74.289793536 4.24697695934
74.341120512 4.24697695934
74.341120512 4.28953254037
74.341120512 4.28953254037
74.391430144 4.22965638546
74.391430144 4.22965638546
74.391430144 4.22965638546
74.4317056 4.22956137406
74.4317056 4.22956137406
74.441787904 4.24868482811
74.441787904 4.24868482811
74.441787904 4.24868482811
74.492142848 4.21122147553
74.492142848 4.21122147553
74.533879808 4.26284742246
74.533879808 4.26284742246
74.586076672 4.24537702599
74.586076672 4.24537702599
74.636473344 4.24537702599
74.636473344 4.24593339983
74.636473344 4.24593339983
74.676851712 4.17465635309
74.676851712 4.17465635309
74.727202304 4.17465635309
74.767479552 4.14998176576
74.767479552 4.14998176576
74.817795072 4.14602461676
74.817795072 4.14602461676
74.817795072 4.14602461676
74.8580608 4.13844178263
74.8580608 4.13844178263
74.868148992 4.12303561556
74.868148992 4.12303561556
74.928600576 4.15660171281
74.978924544 4.15660171281
74.978924544 4.15660171281
75.019213824 4.10406145374
75.019213824 4.10406145374
75.05956864 4.09534411582
75.05956864 4.09534411582
75.05956864 4.09534411582
75.110024192 4.10120257215
75.110024192 4.10120257215
75.120103424 4.0316033543
75.120103424 4.0316033543
75.160699904 4.0316033543
75.211113472 4.02649928936
75.211113472 4.02649928936
75.251380736 4.07763781506
75.251380736 4.07763781506
75.251380736 4.07763781506
75.291687424 3.984387917
75.291687424 3.984387917
75.312229376 4.03872517666
75.312229376 4.0113445048
75.362588672 4.00149452867
75.412879872 4.00149452867
75.412879872 4.00149452867
75.453260032 4.02464760184
75.453260032 4.02464760184
75.507641344 4.05595795633
75.507641344 4.05595795633
75.547958784 4.05268200254
75.547958784 4.05268200254
75.588251648 3.99957696098
75.588251648 3.99957696098
75.588251648 3.99957696098
75.638588928 3.95898494311
75.638588928 3.95898494311
75.648681984 3.93427796798
75.648681984 3.93427796798
75.709058048 3.93294201233
75.759391232 3.93294201233
75.759391232 3.93294201233
75.799640064 3.91038047664
75.799640064 3.91038047664
75.850046208 3.92575940104
75.850046208 3.92575940104
75.850046208 3.92575940104
75.891175424 3.77523823646
75.891175424 3.77523823646
75.901243136 3.82355738053
75.901243136 3.82355738053
75.943666432 3.82355738053
75.983904256 3.81062043081
75.983904256 3.81153751766
76.034213632 3.90442372591
76.034213632 3.90442372591
76.084698112 3.86272613956
76.084698112 3.86272613956
76.084698112 3.86272613956
76.125167872 3.87274149991
76.125167872 3.87274149991
76.135227136 3.93051505065
76.135227136 3.93051505065
76.1870976 3.93051505065
76.227347712 3.89099490452
76.227347712 3.89099490452
76.277643776 3.97048143324
76.277643776 3.97048143324
76.277643776 3.94538394354
76.317878272 4.02354112449
76.317878272 4.02354112449
76.327974656 4.00425401511
76.327974656 4.00425401511
76.390330112 3.92729243289
76.430678528 3.92729243289
76.472774144 3.98521154083
76.52312064 3.98521154083
76.52312064 3.89463683688
76.52312064 3.89463683688
76.52312064 3.89463683688
76.56334592 3.99147042182
76.56334592 3.99147042182
76.583486208 3.98184784796
76.583486208 3.98184784796
76.633804032 3.90783815546

